Towards Robust and Stable Deep Learning Algorithms for Forward Backward Stochastic Differential Equations

Applications in quantitative finance such as optimal trade execution, risk management of options, and optimal asset allocation involve the solution of high dimensional and nonlinear Partial Differential Equations (PDEs). The connection between PDEs and systems of Forward-Backward Stochastic Differential Equations (FBSDEs) enables the use of advanced simulation techniques to be applied even in the high dimensional setting. Unfortunately, when the underlying application contains nonlinear terms, then classical methods both for simulation and numerical methods for PDEs suffer from the curse of dimensionality. Inspired by the success of deep learning, several researchers have recently proposed to address the solution of FBSDEs using deep learning. We discuss the dynamical systems point of view of deep learning and compare several architectures in terms of stability, generalization, and robustness. In order to speed up the computations, we propose to use a multilevel discretization technique. Our preliminary results suggest that the multilevel discretization method improves solutions times by an order of magnitude compared to existing methods without sacrificing stability or robustness.

==> data/BS_results.dat <==
0.000000000000000000e+00,7.705165863037109375e+01,7.705165863037109375e+01,7.710488128662109375e+01,7.710488128662109375e+01
1.999999955296516418e-02,7.851351165771484375e+01,8.017983245849609375e+01,7.860801696777343750e+01,8.035520172119140625e+01
3.999999910593032837e-02,7.810764312744140625e+01,7.947054290771484375e+01,7.817096710205078125e+01,7.953555297851562500e+01
5.999999865889549255e-02,7.881430816650390625e+01,7.727773284912109375e+01,7.884571838378906250e+01,7.727915954589843750e+01
7.999999821186065674e-02,8.007610321044921875e+01,7.669010925292968750e+01,8.003498077392578125e+01,7.663898468017578125e+01
1.000000014901161194e-01,7.832642364501953125e+01,7.674787139892578125e+01,7.827082061767578125e+01,7.664807891845703125e+01
1.199999973177909851e-01,7.944390869140625000e+01,7.824481964111328125e+01,7.940351104736328125e+01,7.822514343261718750e+01
1.400000005960464478e-01,8.000858306884765625e+01,7.789846038818359375e+01,8.003094482421875000e+01,7.795477294921875000e+01
1.599999964237213135e-01,7.990222167968750000e+01,7.811454010009765625e+01,7.985578918457031250e+01,7.807895660400390625e+01
1.800000071525573730e-01,8.034774017333984375e+01,7.646356964111328125e+01,8.050415802001953125e+01,7.648547363281250000e+01
2.000000029802322388e-01,8.079149627685546875e+01,7.736582183837890625e+01,8.096031188964843750e+01,7.744795989990234375e+01
2.199999988079071045e-01,7.937791442871093750e+01,7.736071014404296875e+01,7.968453979492187500e+01,7.740287017822265625e+01
2.399999946355819702e-01,8.061945343017578125e+01,7.930525970458984375e+01,8.093775177001953125e+01,7.936634063720703125e+01
2.599999904632568359e-01,8.252273559570312500e+01,7.812293243408203125e+01,8.321275329589843750e+01,7.826151275634765625e+01
2.800000011920928955e-01,8.309268188476562500e+01,7.756606292724609375e+01,8.379299163818359375e+01,7.780720520019531250e+01
3.000000119209289551e-01,8.266622161865234375e+01,7.704750823974609375e+01,8.324453735351562500e+01,7.717137145996093750e+01
3.199999928474426270e-01,8.319544219970703125e+01,7.609098815917968750e+01,8.376722717285156250e+01,7.599443054199218750e+01
3.400000035762786865e-01,8.329584503173828125e+01,7.685711669921875000e+01,8.402024078369140625e+01,7.685477447509765625e+01
3.600000143051147461e-01,8.257953643798828125e+01,7.623574066162109375e+01,8.336731719970703125e+01,7.611829376220703125e+01
3.799999952316284180e-01,8.321289825439453125e+01,7.724134063720703125e+01,8.386298370361328125e+01,7.711240386962890625e+01
4.000000059604644775e-01,8.241698455810546875e+01,7.645523834228515625e+01,8.273770141601562500e+01,7.627472686767578125e+01
4.199999868869781494e-01,8.139566802978515625e+01,7.360200500488281250e+01,8.175727844238281250e+01,7.331289672851562500e+01
4.399999976158142090e-01,8.213305664062500000e+01,7.428290557861328125e+01,8.252628326416015625e+01,7.406345367431640625e+01
4.600000083446502686e-01,8.321050262451171875e+01,7.493172454833984375e+01,8.365695190429687500e+01,7.475414276123046875e+01
4.799999892711639404e-01,8.293895721435546875e+01,7.380208587646484375e+01,8.318117523193359375e+01,7.358746337890625000e+01
5.000000000000000000e-01,8.407395172119140625e+01,7.496051788330078125e+01,8.432676696777343750e+01,7.463153839111328125e+01
5.199999809265136719e-01,8.309130096435546875e+01,7.338894653320312500e+01,8.328623199462890625e+01,7.317372131347656250e+01
5.400000214576721191e-01,8.160352325439453125e+01,7.305958557128906250e+01,8.170255279541015625e+01,7.278195190429687500e+01
5.600000023841857910e-01,8.223744964599609375e+01,7.065097808837890625e+01,8.236679840087890625e+01,7.038464355468750000e+01
5.799999833106994629e-01,8.118656158447265625e+01,7.231281280517578125e+01,8.134844207763671875e+01,7.200497436523437500e+01
6.000000238418579102e-01,8.297506713867187500e+01,7.160651397705078125e+01,8.314109039306640625e+01,7.117962646484375000e+01
6.200000047683715820e-01,8.232476043701171875e+01,7.244200897216796875e+01,8.245617675781250000e+01,7.206245422363281250e+01
6.399999856948852539e-01,8.283148193359375000e+01,7.206801605224609375e+01,8.300344848632812500e+01,7.173971557617187500e+01
6.600000262260437012e-01,8.114094543457031250e+01,7.148768615722656250e+01,8.125093841552734375e+01,7.110282897949218750e+01
6.800000071525573730e-01,8.087417602539062500e+01,7.027999114990234375e+01,8.100445556640625000e+01,6.989443969726562500e+01
6.999999880790710449e-01,7.718732452392578125e+01,7.069303131103515625e+01,7.725506591796875000e+01,7.037887573242187500e+01
7.200000286102294922e-01,7.871190643310546875e+01,7.156304168701171875e+01,7.877867126464843750e+01,7.120677185058593750e+01
7.400000095367431641e-01,7.848226928710937500e+01,7.134020996093750000e+01,7.853655242919921875e+01,7.103295898437500000e+01
7.599999904632568359e-01,8.037702178955078125e+01,7.220732879638671875e+01,8.050578308105468750e+01,7.197061157226562500e+01
7.799999713897705078e-01,7.820387268066406250e+01,7.099248504638671875e+01,7.829665374755859375e+01,7.080314636230468750e+01
8.000000119209289551e-01,7.786545562744140625e+01,7.139672088623046875e+01,7.794172668457031250e+01,7.118518829345703125e+01
8.199999928474426270e-01,7.636454010009765625e+01,7.219954681396484375e+01,7.639612579345703125e+01,7.199096679687500000e+01
8.399999737739562988e-01,7.671401977539062500e+01,7.128213500976562500e+01,7.673211669921875000e+01,7.105841827392578125e+01
8.600000143051147461e-01,7.882412719726562500e+01,7.287174224853515625e+01,7.884992218017578125e+01,7.270500183105468750e+01
8.799999952316284180e-01,7.799509429931640625e+01,7.366022491455078125e+01,7.801857757568359375e+01,7.352588653564453125e+01
8.999999761581420898e-01,7.891291809082031250e+01,7.317511749267578125e+01,7.894272613525390625e+01,7.305242919921875000e+01
9.200000166893005371e-01,7.990795135498046875e+01,7.493465423583984375e+01,7.992924499511718750e+01,7.484789276123046875e+01
9.399999976158142090e-01,8.059372711181640625e+01,7.442926788330078125e+01,8.062973785400390625e+01,7.435469055175781250e+01
9.599999785423278809e-01,7.811415863037109375e+01,7.548699951171875000e+01,7.812419891357421875e+01,7.543164062500000000e+01
9.800000190734863281e-01,7.819608306884765625e+01,7.418780517578125000e+01,7.820021057128906250e+01,7.414768218994140625e+01
1.000000000000000000e+00,7.694586181640625000e+01,7.275098419189453125e+01,7.693678283691406250e+01,7.273168182373046875e+01


==> data/FC_loss.dat <==
0.000000000000000000e+00,5.660995625000000000e+05
1.000000000000000000e+02,2.276527188281250128e+05
2.000000000000000000e+02,8.324177335937500175e+04
3.000000000000000000e+02,3.199412974609374942e+04
4.000000000000000000e+02,1.578392982421875058e+04
5.000000000000000000e+02,8.548019536132813300e+03
6.000000000000000000e+02,6.267070498046875400e+03
7.000000000000000000e+02,4.442561933593749927e+03
8.000000000000000000e+02,3.375053785400390552e+03
9.000000000000000000e+02,2.722486506347656359e+03
1.000000000000000000e+03,2.034917441406249964e+03
1.100000000000000000e+03,1.645689420166015680e+03
1.200000000000000000e+03,1.329176609497070331e+03
1.300000000000000000e+03,1.128593273925781205e+03
1.400000000000000000e+03,1.033383347778320285e+03
1.500000000000000000e+03,9.184372000122070858e+02
1.600000000000000000e+03,7.620725646972656477e+02
1.700000000000000000e+03,6.138644622802734148e+02
1.800000000000000000e+03,6.017727349853515761e+02
1.900000000000000000e+03,7.121054714965820267e+02
2.000000000000000000e+03,5.484100576782226426e+02
2.100000000000000000e+03,5.197292985534668333e+02
2.200000000000000000e+03,3.790645979309081781e+02
2.300000000000000000e+03,4.701678466796875000e+02
2.400000000000000000e+03,3.306376893615722565e+02
2.500000000000000000e+03,4.305788317871093795e+02
2.600000000000000000e+03,3.253797447204589730e+02
2.700000000000000000e+03,2.435747858428954942e+02
2.800000000000000000e+03,3.326437612915038926e+02
2.900000000000000000e+03,3.765040525817871071e+02
3.000000000000000000e+03,2.480293096160888808e+02
3.100000000000000000e+03,2.294133778381347781e+02
3.200000000000000000e+03,2.084913854217529376e+02
3.300000000000000000e+03,3.439685862731933526e+02
3.400000000000000000e+03,2.741401498413085847e+02
3.500000000000000000e+03,3.180241290283203170e+02
3.600000000000000000e+03,2.270311204528808560e+02
3.700000000000000000e+03,3.599790985870361055e+02
3.800000000000000000e+03,2.310654418945312614e+02
3.900000000000000000e+03,2.142381958770751851e+02
4.000000000000000000e+03,2.793244844818115098e+02
4.100000000000000000e+03,1.700477476501464764e+02
4.200000000000000000e+03,2.014939100646972747e+02
4.300000000000000000e+03,1.599321132659912053e+02
4.400000000000000000e+03,1.695463983154296841e+02
4.500000000000000000e+03,2.153302980804443223e+02
4.600000000000000000e+03,1.167325102996826161e+02
4.700000000000000000e+03,3.574433706665038812e+02
4.800000000000000000e+03,1.815337073516845692e+02
4.900000000000000000e+03,1.686034480285644577e+02
5.000000000000000000e+03,2.431317435455322311e+02
5.100000000000000000e+03,1.118087834930419859e+02
5.200000000000000000e+03,1.461214042663574162e+02
5.300000000000000000e+03,1.245144941711425730e+02
5.400000000000000000e+03,2.908795489273071144e+04
5.500000000000000000e+03,2.623918497314452907e+03
5.600000000000000000e+03,1.907685782470703089e+03
5.700000000000000000e+03,1.643021552734375064e+03
5.800000000000000000e+03,1.208870499877929660e+03
5.900000000000000000e+03,1.019436918945312527e+03
6.000000000000000000e+03,1.008024783325195358e+03
6.100000000000000000e+03,9.428800885009765125e+02
6.200000000000000000e+03,1.005714349365234398e+03
6.300000000000000000e+03,7.364107165527343568e+02
6.400000000000000000e+03,7.238118103027343295e+02
6.500000000000000000e+03,5.992144940185546602e+02
6.600000000000000000e+03,5.815195266723633267e+02
6.700000000000000000e+03,5.883505603027343795e+02
6.800000000000000000e+03,5.497938073730468886e+02
6.900000000000000000e+03,5.111215924072265580e+02
7.000000000000000000e+03,5.089153598022460869e+02
7.100000000000000000e+03,4.642517712402343477e+02
7.200000000000000000e+03,4.342036447143554483e+02
7.300000000000000000e+03,4.042538955688476676e+02
7.400000000000000000e+03,4.061998287963867256e+02
7.500000000000000000e+03,3.715905401611328216e+02
7.600000000000000000e+03,3.983553048706054938e+02
7.700000000000000000e+03,3.607742007446288994e+02
7.800000000000000000e+03,3.449650997924804869e+02
7.900000000000000000e+03,3.198483018493652139e+02
8.000000000000000000e+03,3.191291601562500091e+02
8.100000000000000000e+03,3.228065850830078034e+02
8.200000000000000000e+03,2.714432429504394690e+02
8.300000000000000000e+03,3.166259053039550508e+02
8.400000000000000000e+03,3.058143615722656250e+02
8.500000000000000000e+03,2.667687574768066270e+02
8.600000000000000000e+03,2.613614540100097656e+02
8.700000000000000000e+03,3.435389164733886673e+02
8.800000000000000000e+03,2.479026919555664108e+02
8.900000000000000000e+03,2.485082531738281375e+02
9.000000000000000000e+03,2.237960760498046966e+02
9.100000000000000000e+03,2.380682745361328045e+02
9.200000000000000000e+03,2.121433121490478584e+02
9.300000000000000000e+03,2.271385865783691429e+02
9.400000000000000000e+03,2.499474637603759675e+02
9.500000000000000000e+03,1.883083229827880984e+02
9.600000000000000000e+03,2.067186313629150334e+02
9.700000000000000000e+03,2.181800747680664188e+02
9.800000000000000000e+03,1.792462113952636855e+02
9.900000000000000000e+03,1.917075041198730503e+02
1.000000000000000000e+04,2.170907822418213016e+02
1.010000000000000000e+04,2.022764061737060501e+02
1.020000000000000000e+04,1.534817568969726551e+02
1.030000000000000000e+04,1.859703781127929574e+02
1.040000000000000000e+04,1.695150512695312557e+02
1.050000000000000000e+04,1.931164002227783101e+02
1.060000000000000000e+04,1.729988288879394531e+02
1.070000000000000000e+04,3.072360527801513399e+02
1.080000000000000000e+04,1.154233073425292986e+02
1.090000000000000000e+04,1.357804935455322379e+02
1.100000000000000000e+04,1.784211887359619197e+02
1.110000000000000000e+04,1.581489141845703159e+02
1.120000000000000000e+04,1.655603581237793094e+02
1.130000000000000000e+04,1.586492843627929688e+02
1.140000000000000000e+04,1.654685975646972622e+02
1.150000000000000000e+04,1.617279785919189408e+02
1.160000000000000000e+04,1.161059164810180704e+02
1.170000000000000000e+04,1.397367026519775379e+02
1.180000000000000000e+04,2.142690613555908214e+02
1.190000000000000000e+04,1.160526773071289028e+02
1.200000000000000000e+04,1.572980498886108478e+02
1.210000000000000000e+04,1.445303866958618073e+02
1.220000000000000000e+04,1.344884538269043048e+02
1.230000000000000000e+04,1.415073880004882767e+02
1.240000000000000000e+04,1.240311754226684542e+02
1.250000000000000000e+04,1.113685370254516585e+02
1.260000000000000000e+04,1.541161800384521428e+02
1.270000000000000000e+04,1.346396445083618119e+02
1.280000000000000000e+04,9.126887611389160782e+01
1.290000000000000000e+04,1.993088325500488338e+02
1.300000000000000000e+04,9.739363597869872535e+01
1.310000000000000000e+04,9.323573036193847940e+01
1.320000000000000000e+04,1.355701402282714980e+02
1.330000000000000000e+04,1.242111106491088890e+02
1.340000000000000000e+04,7.807220390319824332e+01
1.350000000000000000e+04,2.833706268272399757e+04
1.360000000000000000e+04,2.277269267578124982e+03
1.370000000000000000e+04,1.311220532836914117e+03
1.380000000000000000e+04,9.012018829345703352e+02
1.390000000000000000e+04,7.578889672851562409e+02
1.400000000000000000e+04,5.432191519165039608e+02
1.410000000000000000e+04,5.151474389648437864e+02
1.420000000000000000e+04,5.019859869384765716e+02
1.430000000000000000e+04,3.897762213134765830e+02
1.440000000000000000e+04,3.781802142333984307e+02
1.450000000000000000e+04,3.449103251647949264e+02
1.460000000000000000e+04,3.319165663146972634e+02
1.470000000000000000e+04,3.148600164794921739e+02
1.480000000000000000e+04,2.781196437072753724e+02
1.490000000000000000e+04,3.266215144348144577e+02
1.500000000000000000e+04,2.456939385986328261e+02
1.510000000000000000e+04,2.689905917358398710e+02
1.520000000000000000e+04,2.894628619384765784e+02
1.530000000000000000e+04,2.389995407867431538e+02
1.540000000000000000e+04,2.406217289733886844e+02
1.550000000000000000e+04,2.377649171447753815e+02
1.560000000000000000e+04,2.299826616668701149e+02
1.570000000000000000e+04,2.571727002716064590e+02
1.580000000000000000e+04,2.529879177093505973e+02
1.590000000000000000e+04,1.939741200256347611e+02
1.600000000000000000e+04,2.943733523559570244e+02
1.610000000000000000e+04,2.085830618286132676e+02
1.620000000000000000e+04,2.192323668670654229e+02
1.630000000000000000e+04,2.041299985504150527e+02
1.640000000000000000e+04,2.519835655975341808e+02
1.650000000000000000e+04,2.124099387359619016e+02
1.660000000000000000e+04,2.474383760833740098e+02
1.670000000000000000e+04,1.984102803802490200e+02
1.680000000000000000e+04,2.328476427459716831e+02
1.690000000000000000e+04,2.326089980316162098e+02
1.700000000000000000e+04,2.212005082702636685e+02
1.710000000000000000e+04,1.733303765869140705e+02
1.720000000000000000e+04,2.078368225860595828e+02
1.730000000000000000e+04,1.980744882965087754e+02
1.740000000000000000e+04,1.863896507263183651e+02
1.750000000000000000e+04,2.414564036560058469e+02
1.760000000000000000e+04,1.757673275756835949e+02
1.770000000000000000e+04,1.660814344024658169e+02
1.780000000000000000e+04,1.522389175796508880e+02
1.790000000000000000e+04,2.007857361984252975e+02
1.800000000000000000e+04,1.665437621307372922e+02
1.810000000000000000e+04,1.365419857406616302e+02
1.820000000000000000e+04,2.169551974487304733e+02
1.830000000000000000e+04,1.359774909210205180e+02
1.840000000000000000e+04,1.862947011947631779e+02
1.850000000000000000e+04,1.768679220962524425e+02
1.860000000000000000e+04,1.493076445007324082e+02
1.870000000000000000e+04,1.658307151031494016e+02
1.880000000000000000e+04,1.603020259857177621e+02
1.890000000000000000e+04,1.463875063323974643e+02
1.900000000000000000e+04,1.594882825469970840e+02
1.910000000000000000e+04,1.658020381164550656e+02
1.920000000000000000e+04,1.282188954925537132e+02
1.930000000000000000e+04,1.389852619171142578e+02
1.940000000000000000e+04,1.767989559555053631e+02
1.950000000000000000e+04,1.522780250167846816e+02
1.960000000000000000e+04,1.001599744415283197e+02
1.970000000000000000e+04,1.717814186096191520e+02
1.980000000000000000e+04,1.585656623077392453e+02
1.990000000000000000e+04,1.708615159606933673e+02


==> data/FC_plots.dat <==
0.000000000000000000e+00,7.654647827148437500e+01,7.654647827148437500e+01,7.654647827148437500e+01,7.654647827148437500e+01,7.654647827148437500e+01,7.710488128662109375e+01,7.710488128662109375e+01,7.710488128662109375e+01,7.710488128662109375e+01,7.710488128662109375e+01
1.999999955296516418e-02,7.546000671386718750e+01,7.689729309082031250e+01,7.614114379882812500e+01,7.538594055175781250e+01,7.519258880615234375e+01,7.589834594726562500e+01,7.740155029296875000e+01,7.674582672119140625e+01,7.589843750000000000e+01,7.556425476074218750e+01
3.999999910593032837e-02,7.501769256591796875e+01,7.643156433105468750e+01,7.522474670410156250e+01,7.462023925781250000e+01,7.604237365722656250e+01,7.532475280761718750e+01,7.690394592285156250e+01,7.585878753662109375e+01,7.507136535644531250e+01,7.641583251953125000e+01
5.999999865889549255e-02,7.603598022460937500e+01,7.769131469726562500e+01,7.552288818359375000e+01,7.538290405273437500e+01,7.560549926757812500e+01,7.638924407958984375e+01,7.814612579345703125e+01,7.610602569580078125e+01,7.576488494873046875e+01,7.588296508789062500e+01
7.999999821186065674e-02,7.685107421875000000e+01,7.534412384033203125e+01,7.622050476074218750e+01,7.337310028076171875e+01,7.518440246582031250e+01,7.722032928466796875e+01,7.574301147460937500e+01,7.691104125976562500e+01,7.376531982421875000e+01,7.550019836425781250e+01
1.000000014901161194e-01,7.682051086425781250e+01,7.373397827148437500e+01,7.626116943359375000e+01,7.398074340820312500e+01,7.449114990234375000e+01,7.712175750732421875e+01,7.409131622314453125e+01,7.694420623779296875e+01,7.443784332275390625e+01,7.481659698486328125e+01
1.199999973177909851e-01,7.539507293701171875e+01,7.378746032714843750e+01,7.472222900390625000e+01,7.217858886718750000e+01,7.510230255126953125e+01,7.561212158203125000e+01,7.417794036865234375e+01,7.535925292968750000e+01,7.251757812500000000e+01,7.562567138671875000e+01
1.400000005960464478e-01,7.521761322021484375e+01,7.388581085205078125e+01,7.605102539062500000e+01,7.208422088623046875e+01,7.472938537597656250e+01,7.543420410156250000e+01,7.427333831787109375e+01,7.675414276123046875e+01,7.226931762695312500e+01,7.508164978027343750e+01
1.599999964237213135e-01,7.433411407470703125e+01,7.353910064697265625e+01,7.495280456542968750e+01,7.171913146972656250e+01,7.409957885742187500e+01,7.447076416015625000e+01,7.395618438720703125e+01,7.552284240722656250e+01,7.174627685546875000e+01,7.448883819580078125e+01
1.800000071525573730e-01,7.599716949462890625e+01,7.070554351806640625e+01,7.373638153076171875e+01,7.274304962158203125e+01,7.314363861083984375e+01,7.620101928710937500e+01,7.092967987060546875e+01,7.414155578613281250e+01,7.270528411865234375e+01,7.349365997314453125e+01
2.000000029802322388e-01,7.595769500732421875e+01,7.212986755371093750e+01,7.250865173339843750e+01,7.239353942871093750e+01,7.248765563964843750e+01,7.611273956298828125e+01,7.240318298339843750e+01,7.282846832275390625e+01,7.237335205078125000e+01,7.271963500976562500e+01
2.199999988079071045e-01,7.812985992431640625e+01,7.284719085693359375e+01,7.171614074707031250e+01,7.254467773437500000e+01,7.384185791015625000e+01,7.834664916992187500e+01,7.317514038085937500e+01,7.199724578857421875e+01,7.251728820800781250e+01,7.408213043212890625e+01
2.399999946355819702e-01,7.926186370849609375e+01,7.283477020263671875e+01,7.136907958984375000e+01,7.321179199218750000e+01,7.459140014648437500e+01,7.963530731201171875e+01,7.324640655517578125e+01,7.165917968750000000e+01,7.321681213378906250e+01,7.488923645019531250e+01
2.599999904632568359e-01,7.900870513916015625e+01,7.271751403808593750e+01,7.262223815917968750e+01,7.376015472412109375e+01,7.452661132812500000e+01,7.931259155273437500e+01,7.311659240722656250e+01,7.304652404785156250e+01,7.387759399414062500e+01,7.486418151855468750e+01
2.800000011920928955e-01,7.861859130859375000e+01,7.311591339111328125e+01,7.187904357910156250e+01,7.207420349121093750e+01,7.485119628906250000e+01,7.890048217773437500e+01,7.355763244628906250e+01,7.231991577148437500e+01,7.210630798339843750e+01,7.522618103027343750e+01
3.000000119209289551e-01,8.033375549316406250e+01,7.063626098632812500e+01,7.022401428222656250e+01,7.218798828125000000e+01,7.469582366943359375e+01,8.079886627197265625e+01,7.098112487792968750e+01,7.059695434570312500e+01,7.227897644042968750e+01,7.508972930908203125e+01
3.199999928474426270e-01,7.950337982177734375e+01,7.126002502441406250e+01,7.224610137939453125e+01,7.118768310546875000e+01,7.502584838867187500e+01,7.993104553222656250e+01,7.169222259521484375e+01,7.275515747070312500e+01,7.123118591308593750e+01,7.540519714355468750e+01
3.400000035762786865e-01,8.077827453613281250e+01,6.988244628906250000e+01,7.222520446777343750e+01,7.246698760986328125e+01,7.665274047851562500e+01,8.130078125000000000e+01,7.029969024658203125e+01,7.263432312011718750e+01,7.263231658935546875e+01,7.708885955810546875e+01
3.600000143051147461e-01,8.049261474609375000e+01,7.112542724609375000e+01,7.255326843261718750e+01,7.234918212890625000e+01,7.741784667968750000e+01,8.101384735107421875e+01,7.163079071044921875e+01,7.295935821533203125e+01,7.244130706787109375e+01,7.778836822509765625e+01
3.799999952316284180e-01,8.036631774902343750e+01,6.936596679687500000e+01,7.169966125488281250e+01,7.337474822998046875e+01,7.727713012695312500e+01,8.091281890869140625e+01,6.976121520996093750e+01,7.204342651367187500e+01,7.360092926025390625e+01,7.762828826904296875e+01
4.000000059604644775e-01,8.076775360107421875e+01,6.790487670898437500e+01,7.201596069335937500e+01,7.298197174072265625e+01,7.814066314697265625e+01,8.125760650634765625e+01,6.805422973632812500e+01,7.240372467041015625e+01,7.326157379150390625e+01,7.844271087646484375e+01
4.199999868869781494e-01,7.903096008300781250e+01,6.968310546875000000e+01,7.390561676025390625e+01,7.270130157470703125e+01,7.719091796875000000e+01,7.937828063964843750e+01,6.985774993896484375e+01,7.438044738769531250e+01,7.298046875000000000e+01,7.744956207275390625e+01
4.399999976158142090e-01,7.872954559326171875e+01,7.014501953125000000e+01,7.376892089843750000e+01,7.221868896484375000e+01,7.585975646972656250e+01,7.909609985351562500e+01,7.038416290283203125e+01,7.423517608642578125e+01,7.250062561035156250e+01,7.609960937500000000e+01
4.600000083446502686e-01,7.817271423339843750e+01,7.079196166992187500e+01,7.430909729003906250e+01,7.306036376953125000e+01,7.381472778320312500e+01,7.844627380371093750e+01,7.108774566650390625e+01,7.484386444091796875e+01,7.337010192871093750e+01,7.403450775146484375e+01
4.799999892711639404e-01,7.779405212402343750e+01,7.147153472900390625e+01,7.438179016113281250e+01,7.381146240234375000e+01,7.190090179443359375e+01,7.799481964111328125e+01,7.191704559326171875e+01,7.493097686767578125e+01,7.426293945312500000e+01,7.211182403564453125e+01
5.000000000000000000e-01,7.783085632324218750e+01,6.957939147949218750e+01,7.348928833007812500e+01,7.238020324707031250e+01,7.140230560302734375e+01,7.806002044677734375e+01,6.993736267089843750e+01,7.396924591064453125e+01,7.276544189453125000e+01,7.164289093017578125e+01
5.199999809265136719e-01,7.846153259277343750e+01,6.930338287353515625e+01,7.153125762939453125e+01,7.273518371582031250e+01,7.226638793945312500e+01,7.871766662597656250e+01,6.965047454833984375e+01,7.189920806884765625e+01,7.311012268066406250e+01,7.254415893554687500e+01
5.400000214576721191e-01,7.854193115234375000e+01,6.994268798828125000e+01,7.249844360351562500e+01,7.255449676513671875e+01,6.966229248046875000e+01,7.881182861328125000e+01,7.035977935791015625e+01,7.297015380859375000e+01,7.287791442871093750e+01,6.978661346435546875e+01
5.600000023841857910e-01,8.013249206542968750e+01,7.197377014160156250e+01,7.328788757324218750e+01,7.318804168701171875e+01,7.100906372070312500e+01,8.046249389648437500e+01,7.243927764892578125e+01,7.380123901367187500e+01,7.352601623535156250e+01,7.122414398193359375e+01
5.799999833106994629e-01,8.011759185791015625e+01,7.421962738037109375e+01,7.426117706298828125e+01,7.144985961914062500e+01,7.245355987548828125e+01,8.051148986816406250e+01,7.483190155029296875e+01,7.483564758300781250e+01,7.174310302734375000e+01,7.275699615478515625e+01
6.000000238418579102e-01,8.026895904541015625e+01,7.444748687744140625e+01,7.318328094482421875e+01,7.193267059326171875e+01,7.216615295410156250e+01,8.063568878173828125e+01,7.506799316406250000e+01,7.364538574218750000e+01,7.224151611328125000e+01,7.246940612792968750e+01
6.200000047683715820e-01,7.781884002685546875e+01,7.237406921386718750e+01,7.446743774414062500e+01,7.149177551269531250e+01,7.094454956054687500e+01,7.807381439208984375e+01,7.298162841796875000e+01,7.495190429687500000e+01,7.177037811279296875e+01,7.121604919433593750e+01
6.399999856948852539e-01,7.603994750976562500e+01,7.218163299560546875e+01,7.405320739746093750e+01,7.239736938476562500e+01,7.127394104003906250e+01,7.622373199462890625e+01,7.281163024902343750e+01,7.456915283203125000e+01,7.267131805419921875e+01,7.154976654052734375e+01
6.600000262260437012e-01,7.642321014404296875e+01,7.162727355957031250e+01,7.676982116699218750e+01,7.064170837402343750e+01,7.182710266113281250e+01,7.669409179687500000e+01,7.223915863037109375e+01,7.736955261230468750e+01,7.082249450683593750e+01,7.214672851562500000e+01
6.800000071525573730e-01,7.736162567138671875e+01,7.179563140869140625e+01,7.648472595214843750e+01,7.052485656738281250e+01,7.349239349365234375e+01,7.767181396484375000e+01,7.234313201904296875e+01,7.704776763916015625e+01,7.071097564697265625e+01,7.385004425048828125e+01
6.999999880790710449e-01,7.818959045410156250e+01,7.232332611083984375e+01,7.685588073730468750e+01,7.087858581542968750e+01,7.630139160156250000e+01,7.851035308837890625e+01,7.282630157470703125e+01,7.746459197998046875e+01,7.107741546630859375e+01,7.674439239501953125e+01
7.200000286102294922e-01,8.012811279296875000e+01,7.204672241210937500e+01,7.587358093261718750e+01,7.037312316894531250e+01,7.462751770019531250e+01,8.053621673583984375e+01,7.254211425781250000e+01,7.641637420654296875e+01,7.054407501220703125e+01,7.500634002685546875e+01
7.400000095367431641e-01,8.099550628662109375e+01,7.291195678710937500e+01,7.805387115478515625e+01,6.970122528076171875e+01,7.381813049316406250e+01,8.142187500000000000e+01,7.340248107910156250e+01,7.869628143310546875e+01,6.988747406005859375e+01,7.415552520751953125e+01
7.599999904632568359e-01,8.064828491210937500e+01,7.414279174804687500e+01,7.619602966308593750e+01,6.955921936035156250e+01,7.145460510253906250e+01,8.104588317871093750e+01,7.466267395019531250e+01,7.675747680664062500e+01,6.974716186523437500e+01,7.169552612304687500e+01
7.799999713897705078e-01,7.749234008789062500e+01,7.533357238769531250e+01,7.848071289062500000e+01,6.884660339355468750e+01,7.052117919921875000e+01,7.776482391357421875e+01,7.582105255126953125e+01,7.904618072509765625e+01,6.900866699218750000e+01,7.073783111572265625e+01
8.000000119209289551e-01,7.821041870117187500e+01,7.502043151855468750e+01,7.908149719238281250e+01,6.768686676025390625e+01,7.048419189453125000e+01,7.848007965087890625e+01,7.544826507568359375e+01,7.961965942382812500e+01,6.782327270507812500e+01,7.073149871826171875e+01
8.199999928474426270e-01,7.734062194824218750e+01,7.427798461914062500e+01,7.841816711425781250e+01,6.842921447753906250e+01,7.108154296875000000e+01,7.758026885986328125e+01,7.464768981933593750e+01,7.888897705078125000e+01,6.857848358154296875e+01,7.135235595703125000e+01
8.399999737739562988e-01,7.709002685546875000e+01,7.427731323242187500e+01,7.550541687011718750e+01,6.787757873535156250e+01,7.129206085205078125e+01,7.732186126708984375e+01,7.461363220214843750e+01,7.585188293457031250e+01,6.805873107910156250e+01,7.151304626464843750e+01
8.600000143051147461e-01,7.503379058837890625e+01,7.162323760986328125e+01,7.709330749511718750e+01,6.831346130371093750e+01,6.843146514892578125e+01,7.520319366455078125e+01,7.186354827880859375e+01,7.742268371582031250e+01,6.851949310302734375e+01,6.856567382812500000e+01
8.799999952316284180e-01,7.429242706298828125e+01,7.175780487060546875e+01,7.557847595214843750e+01,7.008161926269531250e+01,6.765507507324218750e+01,7.447389984130859375e+01,7.197699737548828125e+01,7.585717773437500000e+01,7.028943634033203125e+01,6.775787353515625000e+01
8.999999761581420898e-01,7.255932617187500000e+01,7.294721984863281250e+01,7.439712524414062500e+01,7.058100891113281250e+01,6.754985809326171875e+01,7.270140075683593750e+01,7.310608673095703125e+01,7.463938140869140625e+01,7.078254699707031250e+01,6.767055511474609375e+01
9.200000166893005371e-01,7.238243865966796875e+01,7.104521179199218750e+01,7.483041381835937500e+01,6.997222900390625000e+01,6.916356658935546875e+01,7.249121856689453125e+01,7.115509033203125000e+01,7.507354736328125000e+01,7.013862609863281250e+01,6.930226898193359375e+01
9.399999976158142090e-01,7.267439270019531250e+01,7.064874267578125000e+01,7.666413116455078125e+01,6.966557312011718750e+01,6.815895080566406250e+01,7.277156066894531250e+01,7.072229003906250000e+01,7.688327789306640625e+01,6.983635711669921875e+01,6.831373596191406250e+01
9.599999785423278809e-01,7.210470581054687500e+01,6.949379730224609375e+01,7.762748718261718750e+01,7.030754089355468750e+01,6.776616668701171875e+01,7.217253875732421875e+01,6.951104736328125000e+01,7.782093048095703125e+01,7.046731567382812500e+01,6.790494537353515625e+01
9.800000190734863281e-01,7.195027160644531250e+01,6.950418090820312500e+01,7.819111633300781250e+01,7.093375396728515625e+01,6.582330322265625000e+01,7.199937438964843750e+01,6.951350402832031250e+01,7.834741973876953125e+01,7.106932067871093750e+01,6.593630218505859375e+01
1.000000000000000000e+00,7.289250183105468750e+01,6.842580413818359375e+01,7.949514770507812500e+01,7.087269592285156250e+01,6.744010162353515625e+01,7.291734313964843750e+01,6.846846771240234375e+01,7.959156036376953125e+01,7.099143981933593750e+01,6.756993103027343750e+01


==> data/NAIS_loss.dat <==
0.000000000000000000e+00,6.105949375000000000e+05
1.000000000000000000e+02,3.973461749511718517e+04
2.000000000000000000e+02,4.013516760253906341e+03
3.000000000000000000e+02,2.235484792480468968e+03
4.000000000000000000e+02,1.681216453247070376e+03
5.000000000000000000e+02,1.320256524658203034e+03
6.000000000000000000e+02,9.712111328124999545e+02
7.000000000000000000e+02,6.652401000976562955e+02
8.000000000000000000e+02,6.218521990966796693e+02
9.000000000000000000e+02,4.286345722961425508e+02
1.000000000000000000e+03,4.573201739501953398e+02
1.100000000000000000e+03,3.891986735534667901e+02
1.200000000000000000e+03,4.105657043457031250e+02
1.300000000000000000e+03,4.085747652435302939e+02
1.400000000000000000e+03,1.761379373931884800e+02
1.500000000000000000e+03,2.522722431182861271e+02
1.600000000000000000e+03,3.611554526519775550e+02
1.700000000000000000e+03,1.778433292388916129e+02
1.800000000000000000e+03,2.594547480010986078e+02
1.900000000000000000e+03,2.273379553222656284e+02
2.000000000000000000e+03,2.253723477172851517e+02
2.100000000000000000e+03,1.563997641754150436e+02
2.200000000000000000e+03,1.998390607452392658e+02
2.300000000000000000e+03,2.182022201156616177e+02
2.400000000000000000e+03,2.036669952392578011e+02
2.500000000000000000e+03,1.853590392303466672e+02
2.600000000000000000e+03,2.021575815200805550e+02
2.700000000000000000e+03,2.685787585830688613e+02
2.800000000000000000e+03,1.364453201293945312e+02
2.900000000000000000e+03,2.114430008697509891e+02
3.000000000000000000e+03,1.301490341949462959e+02
3.100000000000000000e+03,1.898497230911254974e+02
3.200000000000000000e+03,1.356312996673584053e+02
3.300000000000000000e+03,1.698831003570556675e+02
3.400000000000000000e+03,1.373018381118774300e+02
3.500000000000000000e+03,1.523603073883056709e+02
3.600000000000000000e+03,1.441175163269043082e+02
3.700000000000000000e+03,1.558843074417114281e+02
3.800000000000000000e+03,1.659308804702758664e+02
3.900000000000000000e+03,1.404842809677124080e+02
4.000000000000000000e+03,1.444638406372070278e+02
4.100000000000000000e+03,1.249987916183471697e+02
4.200000000000000000e+03,1.297376767730712857e+02
4.300000000000000000e+03,1.318543636322021371e+02
4.400000000000000000e+03,1.233449435043335001e+02
4.500000000000000000e+03,1.171632859802246145e+02
4.600000000000000000e+03,1.979319504928588742e+02
4.700000000000000000e+03,1.160892211151123092e+02
4.800000000000000000e+03,1.552186554718017533e+02
4.900000000000000000e+03,8.423213199615479141e+01
5.000000000000000000e+03,1.016199795150756842e+02
5.100000000000000000e+03,1.432763692092895553e+02
5.200000000000000000e+03,9.577206081390380632e+01
5.300000000000000000e+03,1.235941477203369203e+02
5.400000000000000000e+03,9.750547489166260107e+01
5.500000000000000000e+03,1.309389365005493175e+02
5.600000000000000000e+03,9.940344890594482763e+01
5.700000000000000000e+03,1.079039978408813454e+02
5.800000000000000000e+03,9.906224697113037791e+01
5.900000000000000000e+03,1.013300650787353447e+02
6.000000000000000000e+03,9.132938961029053360e+01
6.100000000000000000e+03,7.362721207427978243e+02
6.200000000000000000e+03,2.611715578460693337e+02
6.300000000000000000e+03,4.389692848205566378e+01
6.400000000000000000e+03,4.669966861724853402e+01
6.500000000000000000e+03,6.357687782287597855e+01
6.600000000000000000e+03,5.040427349090575859e+01
6.700000000000000000e+03,6.484847747802734830e+01
6.800000000000000000e+03,8.343216846466064851e+01
6.900000000000000000e+03,8.836214660644530738e+01
7.000000000000000000e+03,7.018544437408446868e+01
7.100000000000000000e+03,8.271561740875243629e+01
7.200000000000000000e+03,1.150980562591552712e+02
7.300000000000000000e+03,7.188836357116699105e+01
7.400000000000000000e+03,7.305888263702392749e+01
7.500000000000000000e+03,1.028836885070800804e+02
7.600000000000000000e+03,6.467274936676025732e+01
7.700000000000000000e+03,9.189280929565430256e+01
7.800000000000000000e+03,7.219578117370605241e+01
7.900000000000000000e+03,8.901689531326293547e+01
8.000000000000000000e+03,7.849983758926391886e+01
8.100000000000000000e+03,7.201465244293213175e+01
8.200000000000000000e+03,8.705951160430907976e+01
8.300000000000000000e+03,9.435374145507812216e+01
8.400000000000000000e+03,8.382353849411011026e+01
8.500000000000000000e+03,6.121567457199096651e+01
8.600000000000000000e+03,8.505004501342773438e+01
8.700000000000000000e+03,8.655273746490478004e+01
8.800000000000000000e+03,7.903147182464599041e+01
8.900000000000000000e+03,6.069674806594848349e+01
9.000000000000000000e+03,1.068399809646606400e+02
9.100000000000000000e+03,6.948548936843872070e+01
9.200000000000000000e+03,7.352782297134399414e+01
9.300000000000000000e+03,8.195611213684081520e+01
9.400000000000000000e+03,6.255429201126098349e+01
9.500000000000000000e+03,9.039847160339355980e+01
9.600000000000000000e+03,4.830917276382446346e+01
9.700000000000000000e+03,7.505420433044433537e+01
9.800000000000000000e+03,6.957497583389282170e+01
9.900000000000000000e+03,6.297629432678222372e+01
1.000000000000000000e+04,1.041122793769836363e+02
1.010000000000000000e+04,6.744449352264403785e+01
1.020000000000000000e+04,5.864949995040893782e+01
1.030000000000000000e+04,6.730325595855713061e+01
1.040000000000000000e+04,7.341835863113402638e+01
1.050000000000000000e+04,5.299181352615356388e+01
1.060000000000000000e+04,6.558321380615234375e+01
1.070000000000000000e+04,7.860478836059570540e+01
1.080000000000000000e+04,7.035281192779541470e+01
1.090000000000000000e+04,6.132392993927001612e+01
1.100000000000000000e+04,5.740462633132934656e+01
1.110000000000000000e+04,6.410269701004028775e+01
1.120000000000000000e+04,7.461474472045898665e+01
1.130000000000000000e+04,4.389354217529297131e+01
1.140000000000000000e+04,6.838609422683715877e+01
1.150000000000000000e+04,6.558563615798949797e+01
1.160000000000000000e+04,5.194935253143310661e+01
1.170000000000000000e+04,6.490457363128662394e+01
1.180000000000000000e+04,7.752168313980102710e+01
1.190000000000000000e+04,5.728415136337279989e+01
1.200000000000000000e+04,7.538387508392334269e+01
1.210000000000000000e+04,5.009735342025756921e+01
1.220000000000000000e+04,5.523772563934326030e+01
1.230000000000000000e+04,5.976421001434326286e+01
1.240000000000000000e+04,4.831687660217285440e+01
1.250000000000000000e+04,5.984664585113525703e+01
1.260000000000000000e+04,6.054513910293579215e+01
1.270000000000000000e+04,8.435442474365234489e+01
1.280000000000000000e+04,4.373067214965820426e+01
1.290000000000000000e+04,5.757580064773559769e+01
1.300000000000000000e+04,5.399584856033325053e+01
1.310000000000000000e+04,6.575425451278687206e+01
1.320000000000000000e+04,4.111884773254394787e+01
1.330000000000000000e+04,5.186768035888671591e+01
1.340000000000000000e+04,5.779042652130127067e+01
1.350000000000000000e+04,8.997674812316894588e+01
1.360000000000000000e+04,1.355896479606628304e+02
1.370000000000000000e+04,3.403138427734374716e+01
1.380000000000000000e+04,2.731238401412963768e+01
1.390000000000000000e+04,1.829579732704162552e+03
1.400000000000000000e+04,1.096206879425048868e+02
1.410000000000000000e+04,4.957063297271728430e+01
1.420000000000000000e+04,1.490713457489013649e+02
1.430000000000000000e+04,4.156874095916747791e+01
1.440000000000000000e+04,4.702655004501342972e+01
1.450000000000000000e+04,5.122518894195556527e+01
1.460000000000000000e+04,4.625126018524169780e+01
1.470000000000000000e+04,4.830060256958007869e+01
1.480000000000000000e+04,7.170644830703734840e+01
1.490000000000000000e+04,5.017816415786742823e+01
1.500000000000000000e+04,5.248975921630859176e+01
1.510000000000000000e+04,7.226714101791381495e+01
1.520000000000000000e+04,3.779376239776611612e+01
1.530000000000000000e+04,4.927467029571533175e+01
1.540000000000000000e+04,4.778986482620238974e+01
1.550000000000000000e+04,4.545784292221069478e+01
1.560000000000000000e+04,4.679622323989867994e+01
1.570000000000000000e+04,5.364072614669800032e+01
1.580000000000000000e+04,4.636656698226929052e+01
1.590000000000000000e+04,4.864658540725707780e+01
1.600000000000000000e+04,4.891629608154296704e+01
1.610000000000000000e+04,4.615304265975952092e+01
1.620000000000000000e+04,4.826551385879516687e+01
1.630000000000000000e+04,5.456555736541748303e+01
1.640000000000000000e+04,6.221375659942626868e+01
1.650000000000000000e+04,4.410152122497558480e+01
1.660000000000000000e+04,4.976495672225951949e+01
1.670000000000000000e+04,4.694873584747314510e+01
1.680000000000000000e+04,5.108879083633422624e+01
1.690000000000000000e+04,4.635930061340332031e+01
1.700000000000000000e+04,5.476330469131469414e+01
1.710000000000000000e+04,4.315668428421020764e+01
1.720000000000000000e+04,4.681272760391235011e+01
1.730000000000000000e+04,4.617318508148193246e+01
1.740000000000000000e+04,4.992693740844726591e+01
1.750000000000000000e+04,4.085965826034546211e+01
1.760000000000000000e+04,8.415235225677490405e+01
1.770000000000000000e+04,3.345421003341675004e+01
1.780000000000000000e+04,5.461444734573364457e+01
1.790000000000000000e+04,4.201274749755859261e+01
1.800000000000000000e+04,4.157772104263305835e+01
1.810000000000000000e+04,9.271416566848755281e+01
1.820000000000000000e+04,2.536012481689452969e+01
1.830000000000000000e+04,3.320367364883422567e+01
1.840000000000000000e+04,5.272256513595581140e+01
1.850000000000000000e+04,4.118407030105591105e+01
1.860000000000000000e+04,3.856345504760741960e+01
1.870000000000000000e+04,3.596152436428069905e+03
1.880000000000000000e+04,1.614824299621581929e+02
1.890000000000000000e+04,7.611519435882568985e+01
1.900000000000000000e+04,5.592027633666992159e+01
1.910000000000000000e+04,4.618611209869384737e+01
1.920000000000000000e+04,4.066538841247558622e+01
1.930000000000000000e+04,3.909054698944091655e+01
1.940000000000000000e+04,4.232872680664062415e+01
1.950000000000000000e+04,3.596427984237671183e+01
1.960000000000000000e+04,4.026287504196167077e+01
1.970000000000000000e+04,4.406276615142822095e+01
1.980000000000000000e+04,4.197463562011719063e+01
1.990000000000000000e+04,4.767707637786865149e+01


==> data/NAIS_plots.dat <==
0.000000000000000000e+00,7.740644073486328125e+01,7.740644073486328125e+01,7.740644073486328125e+01,7.740644073486328125e+01,7.740644073486328125e+01,7.710488128662109375e+01,7.710488128662109375e+01,7.710488128662109375e+01,7.710488128662109375e+01,7.710488128662109375e+01
1.999999955296516418e-02,7.628777313232421875e+01,7.770046234130859375e+01,7.712021636962890625e+01,7.626935577392578125e+01,7.592414093017578125e+01,7.589834594726562500e+01,7.740155029296875000e+01,7.674582672119140625e+01,7.589843750000000000e+01,7.556425476074218750e+01
3.999999910593032837e-02,7.573884582519531250e+01,7.724642181396484375e+01,7.622811126708984375e+01,7.549169158935546875e+01,7.672089385986328125e+01,7.532475280761718750e+01,7.690394592285156250e+01,7.585878753662109375e+01,7.507136535644531250e+01,7.641583251953125000e+01
5.999999865889549255e-02,7.678055572509765625e+01,7.841828155517578125e+01,7.650568389892578125e+01,7.616043853759765625e+01,7.622676849365234375e+01,7.638924407958984375e+01,7.814612579345703125e+01,7.610602569580078125e+01,7.576488494873046875e+01,7.588296508789062500e+01
7.999999821186065674e-02,7.762989044189453125e+01,7.613788604736328125e+01,7.729553222656250000e+01,7.423183441162109375e+01,7.585562896728515625e+01,7.722032928466796875e+01,7.574301147460937500e+01,7.691104125976562500e+01,7.376531982421875000e+01,7.550019836425781250e+01
1.000000014901161194e-01,7.750571441650390625e+01,7.456150054931640625e+01,7.733169555664062500e+01,7.485579681396484375e+01,7.519689178466796875e+01,7.712175750732421875e+01,7.409131622314453125e+01,7.694420623779296875e+01,7.443784332275390625e+01,7.481659698486328125e+01
1.199999973177909851e-01,7.612119293212890625e+01,7.466082000732421875e+01,7.586871337890625000e+01,7.299392700195312500e+01,7.588125610351562500e+01,7.561212158203125000e+01,7.417794036865234375e+01,7.535925292968750000e+01,7.251757812500000000e+01,7.562567138671875000e+01
1.400000005960464478e-01,7.596490478515625000e+01,7.474361419677734375e+01,7.721941375732421875e+01,7.276876068115234375e+01,7.538097381591796875e+01,7.543420410156250000e+01,7.427333831787109375e+01,7.675414276123046875e+01,7.226931762695312500e+01,7.508164978027343750e+01
1.599999964237213135e-01,7.503851318359375000e+01,7.447328186035156250e+01,7.607387542724609375e+01,7.221559906005859375e+01,7.475962066650390625e+01,7.447076416015625000e+01,7.395618438720703125e+01,7.552284240722656250e+01,7.174627685546875000e+01,7.448883819580078125e+01
1.800000071525573730e-01,7.668430328369140625e+01,7.154484558105468750e+01,7.475706481933593750e+01,7.312094879150390625e+01,7.382800292968750000e+01,7.620101928710937500e+01,7.092967987060546875e+01,7.414155578613281250e+01,7.270528411865234375e+01,7.349365997314453125e+01
2.000000029802322388e-01,7.660041809082031250e+01,7.300524139404296875e+01,7.349559783935546875e+01,7.279039001464843750e+01,7.315221405029296875e+01,7.611273956298828125e+01,7.240318298339843750e+01,7.282846832275390625e+01,7.237335205078125000e+01,7.271963500976562500e+01
2.199999988079071045e-01,7.878881835937500000e+01,7.375327301025390625e+01,7.266738128662109375e+01,7.288582611083984375e+01,7.452219390869140625e+01,7.834664916992187500e+01,7.317514038085937500e+01,7.199724578857421875e+01,7.251728820800781250e+01,7.408213043212890625e+01
2.399999946355819702e-01,8.000588226318359375e+01,7.381899261474609375e+01,7.226632690429687500e+01,7.356498718261718750e+01,7.526673126220703125e+01,7.963530731201171875e+01,7.324640655517578125e+01,7.165917968750000000e+01,7.321681213378906250e+01,7.488923645019531250e+01
2.599999904632568359e-01,7.971381378173828125e+01,7.373729705810546875e+01,7.359880828857421875e+01,7.423715209960937500e+01,7.527841186523437500e+01,7.931259155273437500e+01,7.311659240722656250e+01,7.304652404785156250e+01,7.387759399414062500e+01,7.486418151855468750e+01
2.800000011920928955e-01,7.930764007568359375e+01,7.413648223876953125e+01,7.289810943603515625e+01,7.258104705810546875e+01,7.568659973144531250e+01,7.890048217773437500e+01,7.355763244628906250e+01,7.231991577148437500e+01,7.210630798339843750e+01,7.522618103027343750e+01
3.000000119209289551e-01,8.116523742675781250e+01,7.164177703857421875e+01,7.121475982666015625e+01,7.274155426025390625e+01,7.559845733642578125e+01,8.079886627197265625e+01,7.098112487792968750e+01,7.059695434570312500e+01,7.227897644042968750e+01,7.508972930908203125e+01
3.199999928474426270e-01,8.032782745361328125e+01,7.228195953369140625e+01,7.328945922851562500e+01,7.179723358154296875e+01,7.588147735595703125e+01,7.993104553222656250e+01,7.169222259521484375e+01,7.275515747070312500e+01,7.123118591308593750e+01,7.540519714355468750e+01
3.400000035762786865e-01,8.161248779296875000e+01,7.093830108642578125e+01,7.319898223876953125e+01,7.316556549072265625e+01,7.744837188720703125e+01,8.130078125000000000e+01,7.029969024658203125e+01,7.263432312011718750e+01,7.263231658935546875e+01,7.708885955810546875e+01
3.600000143051147461e-01,8.138480377197265625e+01,7.219455718994140625e+01,7.347819519042968750e+01,7.302267456054687500e+01,7.816704559326171875e+01,8.101384735107421875e+01,7.163079071044921875e+01,7.295935821533203125e+01,7.244130706787109375e+01,7.778836822509765625e+01
3.799999952316284180e-01,8.126617431640625000e+01,7.035923004150390625e+01,7.259602355957031250e+01,7.413161468505859375e+01,7.797737884521484375e+01,8.091281890869140625e+01,6.976121520996093750e+01,7.204342651367187500e+01,7.360092926025390625e+01,7.762828826904296875e+01
4.000000059604644775e-01,8.159745788574218750e+01,6.881044769287109375e+01,7.286510467529296875e+01,7.375988006591796875e+01,7.881877899169921875e+01,8.125760650634765625e+01,6.805422973632812500e+01,7.240372467041015625e+01,7.326157379150390625e+01,7.844271087646484375e+01
4.199999868869781494e-01,7.979346466064453125e+01,7.059442138671875000e+01,7.477268218994140625e+01,7.352100372314453125e+01,7.795501708984375000e+01,7.937828063964843750e+01,6.985774993896484375e+01,7.438044738769531250e+01,7.298046875000000000e+01,7.744956207275390625e+01
4.399999976158142090e-01,7.943898773193359375e+01,7.107525634765625000e+01,7.457336425781250000e+01,7.309392547607421875e+01,7.660091400146484375e+01,7.909609985351562500e+01,7.038416290283203125e+01,7.423517608642578125e+01,7.250062561035156250e+01,7.609960937500000000e+01
4.600000083446502686e-01,7.881453704833984375e+01,7.170192718505859375e+01,7.515955352783203125e+01,7.393477630615234375e+01,7.456314086914062500e+01,7.844627380371093750e+01,7.108774566650390625e+01,7.484386444091796875e+01,7.337010192871093750e+01,7.403450775146484375e+01
4.799999892711639404e-01,7.838803100585937500e+01,7.248035430908203125e+01,7.524090576171875000e+01,7.479349517822265625e+01,7.264058685302734375e+01,7.799481964111328125e+01,7.191704559326171875e+01,7.493097686767578125e+01,7.426293945312500000e+01,7.211182403564453125e+01
5.000000000000000000e-01,7.846344757080078125e+01,7.057152557373046875e+01,7.439086914062500000e+01,7.335178375244140625e+01,7.216121673583984375e+01,7.806002044677734375e+01,6.993736267089843750e+01,7.396924591064453125e+01,7.276544189453125000e+01,7.164289093017578125e+01
5.199999809265136719e-01,7.913636016845703125e+01,7.028455352783203125e+01,7.243595886230468750e+01,7.370169067382812500e+01,7.301986694335937500e+01,7.871766662597656250e+01,6.965047454833984375e+01,7.189920806884765625e+01,7.311012268066406250e+01,7.254415893554687500e+01
5.400000214576721191e-01,7.920970153808593750e+01,7.099000549316406250e+01,7.344607543945312500e+01,7.347209930419921875e+01,7.034686279296875000e+01,7.881182861328125000e+01,7.035977935791015625e+01,7.297015380859375000e+01,7.287791442871093750e+01,6.978661346435546875e+01
5.600000023841857910e-01,8.075413513183593750e+01,7.299202728271484375e+01,7.419672393798828125e+01,7.410250854492187500e+01,7.173965454101562500e+01,8.046249389648437500e+01,7.243927764892578125e+01,7.380123901367187500e+01,7.352601623535156250e+01,7.122414398193359375e+01
5.799999833106994629e-01,8.074834442138671875e+01,7.525276947021484375e+01,7.517144012451171875e+01,7.233036804199218750e+01,7.321562957763671875e+01,8.051148986816406250e+01,7.483190155029296875e+01,7.483564758300781250e+01,7.174310302734375000e+01,7.275699615478515625e+01
6.000000238418579102e-01,8.086888885498046875e+01,7.548926544189453125e+01,7.409528350830078125e+01,7.284505462646484375e+01,7.297484588623046875e+01,8.063568878173828125e+01,7.506799316406250000e+01,7.364538574218750000e+01,7.224151611328125000e+01,7.246940612792968750e+01
6.200000047683715820e-01,7.840852355957031250e+01,7.345699310302734375e+01,7.538507843017578125e+01,7.240223693847656250e+01,7.178955841064453125e+01,7.807381439208984375e+01,7.298162841796875000e+01,7.495190429687500000e+01,7.177037811279296875e+01,7.121604919433593750e+01
6.399999856948852539e-01,7.659065246582031250e+01,7.322637176513671875e+01,7.497906494140625000e+01,7.331896972656250000e+01,7.212024688720703125e+01,7.622373199462890625e+01,7.281163024902343750e+01,7.456915283203125000e+01,7.267131805419921875e+01,7.154976654052734375e+01
6.600000262260437012e-01,7.702474212646484375e+01,7.261815643310546875e+01,7.768196868896484375e+01,7.149740600585937500e+01,7.270725250244140625e+01,7.669409179687500000e+01,7.223915863037109375e+01,7.736955261230468750e+01,7.082249450683593750e+01,7.214672851562500000e+01
6.800000071525573730e-01,7.804375457763671875e+01,7.276790618896484375e+01,7.736962127685546875e+01,7.140790557861328125e+01,7.440316772460937500e+01,7.767181396484375000e+01,7.234313201904296875e+01,7.704776763916015625e+01,7.071097564697265625e+01,7.385004425048828125e+01
6.999999880790710449e-01,7.885386657714843750e+01,7.324547576904296875e+01,7.777651977539062500e+01,7.179973602294921875e+01,7.718936157226562500e+01,7.851035308837890625e+01,7.282630157470703125e+01,7.746459197998046875e+01,7.107741546630859375e+01,7.674439239501953125e+01
7.200000286102294922e-01,8.083428192138671875e+01,7.294857788085937500e+01,7.678818511962890625e+01,7.132152557373046875e+01,7.552140045166015625e+01,8.053621673583984375e+01,7.254211425781250000e+01,7.641637420654296875e+01,7.054407501220703125e+01,7.500634002685546875e+01
7.400000095367431641e-01,8.172854614257812500e+01,7.383957672119140625e+01,7.900392913818359375e+01,7.066628265380859375e+01,7.469068908691406250e+01,8.142187500000000000e+01,7.340248107910156250e+01,7.869628143310546875e+01,6.988747406005859375e+01,7.415552520751953125e+01
7.599999904632568359e-01,8.133274078369140625e+01,7.506888580322265625e+01,7.715950775146484375e+01,7.052789306640625000e+01,7.229111480712890625e+01,8.104588317871093750e+01,7.466267395019531250e+01,7.675747680664062500e+01,6.974716186523437500e+01,7.169552612304687500e+01
7.799999713897705078e-01,7.816830444335937500e+01,7.620363616943359375e+01,7.941471099853515625e+01,6.977275848388671875e+01,7.133377075195312500e+01,7.776482391357421875e+01,7.582105255126953125e+01,7.904618072509765625e+01,6.900866699218750000e+01,7.073783111572265625e+01
8.000000119209289551e-01,7.896082305908203125e+01,7.588303375244140625e+01,8.003710174560546875e+01,6.861186981201171875e+01,7.130066680908203125e+01,7.848007965087890625e+01,7.544826507568359375e+01,7.961965942382812500e+01,6.782327270507812500e+01,7.073149871826171875e+01
8.199999928474426270e-01,7.810855102539062500e+01,7.515272521972656250e+01,7.935591888427734375e+01,6.938681793212890625e+01,7.192720794677734375e+01,7.758026885986328125e+01,7.464768981933593750e+01,7.888897705078125000e+01,6.857848358154296875e+01,7.135235595703125000e+01
8.399999737739562988e-01,7.784029388427734375e+01,7.516944122314453125e+01,7.643278503417968750e+01,6.885341644287109375e+01,7.211117553710937500e+01,7.732186126708984375e+01,7.461363220214843750e+01,7.585188293457031250e+01,6.805873107910156250e+01,7.151304626464843750e+01
8.600000143051147461e-01,7.577544403076171875e+01,7.247750854492187500e+01,7.799275970458984375e+01,6.932971954345703125e+01,6.920646667480468750e+01,7.520319366455078125e+01,7.186354827880859375e+01,7.742268371582031250e+01,6.851949310302734375e+01,6.856567382812500000e+01
8.799999952316284180e-01,7.504088592529296875e+01,7.260449981689453125e+01,7.648400878906250000e+01,7.110653686523437500e+01,6.840680694580078125e+01,7.447389984130859375e+01,7.197699737548828125e+01,7.585717773437500000e+01,7.028943634033203125e+01,6.775787353515625000e+01
8.999999761581420898e-01,7.330912017822265625e+01,7.368755340576171875e+01,7.529836273193359375e+01,7.157539367675781250e+01,6.829854583740234375e+01,7.270140075683593750e+01,7.310608673095703125e+01,7.463938140869140625e+01,7.078254699707031250e+01,6.767055511474609375e+01
9.200000166893005371e-01,7.311520385742187500e+01,7.177907562255859375e+01,7.572862243652343750e+01,7.091397094726562500e+01,6.994153594970703125e+01,7.249121856689453125e+01,7.115509033203125000e+01,7.507354736328125000e+01,7.013862609863281250e+01,6.930226898193359375e+01
9.399999976158142090e-01,7.341040802001953125e+01,7.135467529296875000e+01,7.756784820556640625e+01,7.059730529785156250e+01,6.894950103759765625e+01,7.277156066894531250e+01,7.072229003906250000e+01,7.688327789306640625e+01,6.983635711669921875e+01,6.831373596191406250e+01
9.599999785423278809e-01,7.282495880126953125e+01,7.013347625732421875e+01,7.853133392333984375e+01,7.124301910400390625e+01,6.854741668701171875e+01,7.217253875732421875e+01,6.951104736328125000e+01,7.782093048095703125e+01,7.046731567382812500e+01,6.790494537353515625e+01
9.800000190734863281e-01,7.267435455322265625e+01,7.014327239990234375e+01,7.909227752685546875e+01,7.186470031738281250e+01,6.658949279785156250e+01,7.199937438964843750e+01,6.951350402832031250e+01,7.834741973876953125e+01,7.106932067871093750e+01,6.593630218505859375e+01
1.000000000000000000e+00,7.363185119628906250e+01,6.910256195068359375e+01,8.034397125244140625e+01,7.180036926269531250e+01,6.821158599853515625e+01,7.291734313964843750e+01,6.846846771240234375e+01,7.959156036376953125e+01,7.099143981933593750e+01,6.756993103027343750e+01


==> data/Resnet_loss.dat <==
0.000000000000000000e+00,5.544100000000000000e+05
1.000000000000000000e+02,3.882308409179687442e+04
2.000000000000000000e+02,3.898341994628906377e+03
3.000000000000000000e+02,2.534926492919921657e+03
4.000000000000000000e+02,2.016671226806640561e+03
5.000000000000000000e+02,1.572431431884765516e+03
6.000000000000000000e+02,1.320452106323242106e+03
7.000000000000000000e+02,1.037108565673828025e+03
8.000000000000000000e+02,1.003002015380859348e+03
9.000000000000000000e+02,6.811136669921875182e+02
1.000000000000000000e+03,6.103468447875976608e+02
1.100000000000000000e+03,5.151851925659179869e+02
1.200000000000000000e+03,4.714286335754394486e+02
1.300000000000000000e+03,4.118710461425781091e+02
1.400000000000000000e+03,3.171243966674804824e+02
1.500000000000000000e+03,3.355896983337402162e+02
1.600000000000000000e+03,2.552839253234863293e+02
1.700000000000000000e+03,3.036621489715575990e+02
1.800000000000000000e+03,2.147841629791259663e+02
1.900000000000000000e+03,2.181664736175537200e+02
2.000000000000000000e+03,2.158677649688720805e+02
2.100000000000000000e+03,2.149583581542968886e+02
2.200000000000000000e+03,1.969536286163330203e+02
2.300000000000000000e+03,1.831235871887207054e+02
2.400000000000000000e+03,1.513911935424804653e+02
2.500000000000000000e+03,2.079943281555175645e+02
2.600000000000000000e+03,1.457232989501953000e+02
2.700000000000000000e+03,1.771098822021484409e+02
2.800000000000000000e+03,1.391915436935424850e+02
2.900000000000000000e+03,1.583090982055664142e+02
3.000000000000000000e+03,1.714468437194824162e+02
3.100000000000000000e+03,1.567522651672363168e+02
3.200000000000000000e+03,1.406132499313354458e+02
3.300000000000000000e+03,1.869696099853515534e+02
3.400000000000000000e+03,1.357352422714233455e+02
3.500000000000000000e+03,9.913682891845702727e+01
3.600000000000000000e+03,1.082067609405517601e+02
3.700000000000000000e+03,1.325900707244873047e+02
3.800000000000000000e+03,1.036387643432617125e+02
3.900000000000000000e+03,2.088415490722656216e+02
4.000000000000000000e+03,7.553016292572021939e+01
4.100000000000000000e+03,1.469792916107177803e+02
4.200000000000000000e+03,9.545407321929931754e+01
4.300000000000000000e+03,1.724708927154541129e+02
4.400000000000000000e+03,9.013801441192626385e+01
4.500000000000000000e+03,7.761304920196533885e+01
4.600000000000000000e+03,2.326434607849121221e+03
4.700000000000000000e+03,9.551802825927734375e+01
4.800000000000000000e+03,7.062031417846679915e+01
4.900000000000000000e+03,7.285093135833740519e+01
5.000000000000000000e+03,8.346645759582519020e+01
5.100000000000000000e+03,1.005749929809570347e+02
5.200000000000000000e+03,8.444128730773925895e+01
5.300000000000000000e+03,8.201608676910400675e+01
5.400000000000000000e+03,1.093013742065429739e+02
5.500000000000000000e+03,8.601802825927734375e+01
5.600000000000000000e+03,8.812446025848389297e+01
5.700000000000000000e+03,1.046008460998535128e+02
5.800000000000000000e+03,7.143758071899414119e+01
5.900000000000000000e+03,1.372962895202636844e+02
6.000000000000000000e+03,8.571970649719237656e+01
6.100000000000000000e+03,5.416109100341796534e+01
6.200000000000000000e+03,8.947227531433105696e+01
6.300000000000000000e+03,1.058281927871704085e+02
6.400000000000000000e+03,8.021997261047363281e+01
6.500000000000000000e+03,7.080346565246581747e+01
6.600000000000000000e+03,8.298723323822021314e+01
6.700000000000000000e+03,1.275117318725585989e+02
6.800000000000000000e+03,7.575168685913085653e+01
6.900000000000000000e+03,7.312281726837157692e+01
7.000000000000000000e+03,6.601945114135742188e+01
7.100000000000000000e+03,1.159342795753479010e+02
7.200000000000000000e+03,6.591356735229491903e+01
7.300000000000000000e+03,2.281835823822021609e+02
7.400000000000000000e+03,1.713654784011840775e+02
7.500000000000000000e+03,3.574962556838989514e+01
7.600000000000000000e+03,3.511612056732177933e+01
7.700000000000000000e+03,5.621712942123413370e+01
7.800000000000000000e+03,7.139775009155273722e+01
7.900000000000000000e+03,7.213846412658691065e+01
8.000000000000000000e+03,8.097770519256592081e+01
8.100000000000000000e+03,6.653889255523681356e+01
8.200000000000000000e+03,1.132630690956115700e+02
8.300000000000000000e+03,5.052403614044189339e+01
8.400000000000000000e+03,1.018505786895752010e+02
8.500000000000000000e+03,6.011337476730346907e+01
8.600000000000000000e+03,9.013377931594848746e+01
8.700000000000000000e+03,4.033681919097900703e+01
8.800000000000000000e+03,4.437357165775299109e+03
8.900000000000000000e+03,3.414236441802978561e+02
9.000000000000000000e+03,1.288484729003906182e+02
9.100000000000000000e+03,1.062036582946777372e+02
9.200000000000000000e+03,6.776159248352050213e+01
9.300000000000000000e+03,7.983902210235595476e+01
9.400000000000000000e+03,7.611313770294189851e+01
9.500000000000000000e+03,7.363285854339599723e+01
9.600000000000000000e+03,7.105467006683349496e+01
9.700000000000000000e+03,2.052869518661499058e+02
9.800000000000000000e+03,5.538350238800048686e+01
9.900000000000000000e+03,4.833596889495849780e+01
1.000000000000000000e+04,5.809799674987792883e+01
1.010000000000000000e+04,6.865983642578125057e+01
1.020000000000000000e+04,5.108767395019530966e+01
1.030000000000000000e+04,6.904163803100585994e+01
1.040000000000000000e+04,5.699478034973144247e+01
1.050000000000000000e+04,6.781398118972778377e+01
1.060000000000000000e+04,6.636800455093383277e+01
1.070000000000000000e+04,6.128523777008056328e+01
1.080000000000000000e+04,6.561366878509521428e+01
1.090000000000000000e+04,6.995086906433105867e+01
1.100000000000000000e+04,5.752440719604491903e+01
1.110000000000000000e+04,6.167149543762207031e+01
1.120000000000000000e+04,7.277589508056640000e+01
1.130000000000000000e+04,5.589201187133789261e+01
1.140000000000000000e+04,5.330561218261718892e+01
1.150000000000000000e+04,5.905326499938964702e+01
1.160000000000000000e+04,7.236308084487914982e+01
1.170000000000000000e+04,5.539902229309082315e+01
1.180000000000000000e+04,1.070323841476440379e+02
1.190000000000000000e+04,3.612259786605834933e+01
1.200000000000000000e+04,8.680671606063842205e+01
1.210000000000000000e+04,3.446628549575805778e+01
1.220000000000000000e+04,7.000427894592284872e+01
1.230000000000000000e+04,6.433674114227295604e+01
1.240000000000000000e+04,5.136134855270385913e+01
1.250000000000000000e+04,4.125705186843872241e+01
1.260000000000000000e+04,9.972843107223511083e+01
1.270000000000000000e+04,4.190387409210205050e+01
1.280000000000000000e+04,5.269044517517090043e+01
1.290000000000000000e+04,4.433051202774047539e+01
1.300000000000000000e+04,5.740106758117676122e+01
1.310000000000000000e+04,6.251585159301757955e+01
1.320000000000000000e+04,4.464738838195800952e+01
1.330000000000000000e+04,7.600665061950684276e+01
1.340000000000000000e+04,3.334185016632080334e+01
1.350000000000000000e+04,7.148855207443237703e+01
1.360000000000000000e+04,6.709243179321289574e+01
1.370000000000000000e+04,6.572598411560058196e+01
1.380000000000000000e+04,3.410362199783325110e+01
1.390000000000000000e+04,3.949508649826049833e+01
1.400000000000000000e+04,4.490374427986144838e+03
1.410000000000000000e+04,5.727257081604003588e+02
1.420000000000000000e+04,2.248827410125732342e+02
1.430000000000000000e+04,1.136969226837158260e+02
1.440000000000000000e+04,1.119539001464843722e+02
1.450000000000000000e+04,8.317231739044188998e+01
1.460000000000000000e+04,8.818607967376709666e+01
1.470000000000000000e+04,7.693137687683105241e+01
1.480000000000000000e+04,7.732385395050049226e+01
1.490000000000000000e+04,7.521778831481933025e+01
1.500000000000000000e+04,5.975752925872802734e+01
1.510000000000000000e+04,1.350680364990234352e+02
1.520000000000000000e+04,7.777495944976806186e+01
1.530000000000000000e+04,4.947404026031494340e+01
1.540000000000000000e+04,6.860874267578124375e+01
1.550000000000000000e+04,6.896334064483642123e+01
1.560000000000000000e+04,5.830246730804443445e+01
1.570000000000000000e+04,5.319848358154296619e+01
1.580000000000000000e+04,5.834518596649169808e+01
1.590000000000000000e+04,9.346125995635986783e+01
1.600000000000000000e+04,4.525000005722046126e+01
1.610000000000000000e+04,5.925336009979248075e+01
1.620000000000000000e+04,5.134691663742065515e+01
1.630000000000000000e+04,7.087809076309204670e+01
1.640000000000000000e+04,7.392912042617797397e+01
1.650000000000000000e+04,5.190701232910156193e+01
1.660000000000000000e+04,6.054065399169921591e+01
1.670000000000000000e+04,5.884768970489501783e+01
1.680000000000000000e+04,5.042541898727417049e+01
1.690000000000000000e+04,5.842762678146362276e+01
1.700000000000000000e+04,5.376412614822388036e+01
1.710000000000000000e+04,5.794967426300048885e+01
1.720000000000000000e+04,5.315893669128418253e+01
1.730000000000000000e+04,6.359586542129516573e+01
1.740000000000000000e+04,4.440280855178833264e+01
1.750000000000000000e+04,9.336836261749267862e+01
1.760000000000000000e+04,4.572522279739379769e+01
1.770000000000000000e+04,4.373252753372192274e+03
1.780000000000000000e+04,9.896328262329101335e+02
1.790000000000000000e+04,2.286069242858886810e+02
1.800000000000000000e+04,1.487141253662109364e+02
1.810000000000000000e+04,1.068906693267822305e+02
1.820000000000000000e+04,1.078394715881347707e+02
1.830000000000000000e+04,8.799735355377197266e+01
1.840000000000000000e+04,7.751187904357909986e+01
1.850000000000000000e+04,8.708644786834716456e+01
1.860000000000000000e+04,8.421291561126709269e+01
1.870000000000000000e+04,6.937356166839599325e+01
1.880000000000000000e+04,7.382259826660155966e+01
1.890000000000000000e+04,6.732413639068603572e+01
1.900000000000000000e+04,6.552993934631348338e+01
1.910000000000000000e+04,6.242082244873046903e+01
1.920000000000000000e+04,6.883687095642089560e+01
1.930000000000000000e+04,6.533426628112792400e+01
1.940000000000000000e+04,6.955902122497558082e+01
1.950000000000000000e+04,5.509148056030273466e+01
1.960000000000000000e+04,5.671812271118164261e+01
1.970000000000000000e+04,6.416481311798095533e+01
1.980000000000000000e+04,5.316394187927246406e+01
1.990000000000000000e+04,5.552963417053222628e+01


==> data/Resnet_plots.dat <==
0.000000000000000000e+00,7.635585021972656250e+01,7.635585021972656250e+01,7.635585021972656250e+01,7.635585021972656250e+01,7.635585021972656250e+01,7.710488128662109375e+01,7.710488128662109375e+01,7.710488128662109375e+01,7.710488128662109375e+01,7.710488128662109375e+01
1.999999955296516418e-02,7.520210266113281250e+01,7.669412231445312500e+01,7.597606658935546875e+01,7.522920989990234375e+01,7.498384857177734375e+01,7.589834594726562500e+01,7.740155029296875000e+01,7.674582672119140625e+01,7.589843750000000000e+01,7.556425476074218750e+01
3.999999910593032837e-02,7.467294311523437500e+01,7.619700622558593750e+01,7.517868041992187500e+01,7.452352905273437500e+01,7.568217468261718750e+01,7.532475280761718750e+01,7.690394592285156250e+01,7.585878753662109375e+01,7.507136535644531250e+01,7.641583251953125000e+01
5.999999865889549255e-02,7.568416595458984375e+01,7.724127197265625000e+01,7.527030944824218750e+01,7.511293029785156250e+01,7.517678833007812500e+01,7.638924407958984375e+01,7.814612579345703125e+01,7.610602569580078125e+01,7.576488494873046875e+01,7.588296508789062500e+01
7.999999821186065674e-02,7.640211486816406250e+01,7.509634399414062500e+01,7.603717041015625000e+01,7.329545593261718750e+01,7.483134460449218750e+01,7.722032928466796875e+01,7.574301147460937500e+01,7.691104125976562500e+01,7.376531982421875000e+01,7.550019836425781250e+01
1.000000014901161194e-01,7.628395843505859375e+01,7.359124755859375000e+01,7.609148406982421875e+01,7.382383728027343750e+01,7.418492126464843750e+01,7.712175750732421875e+01,7.409131622314453125e+01,7.694420623779296875e+01,7.443784332275390625e+01,7.481659698486328125e+01
1.199999973177909851e-01,7.494519042968750000e+01,7.370840454101562500e+01,7.463745880126953125e+01,7.209635925292968750e+01,7.483660888671875000e+01,7.561212158203125000e+01,7.417794036865234375e+01,7.535925292968750000e+01,7.251757812500000000e+01,7.562567138671875000e+01
1.400000005960464478e-01,7.475050354003906250e+01,7.374939727783203125e+01,7.590095520019531250e+01,7.179536437988281250e+01,7.424617004394531250e+01,7.543420410156250000e+01,7.427333831787109375e+01,7.675414276123046875e+01,7.226931762695312500e+01,7.508164978027343750e+01
1.599999964237213135e-01,7.387359619140625000e+01,7.353382873535156250e+01,7.465801239013671875e+01,7.130767822265625000e+01,7.376423645019531250e+01,7.447076416015625000e+01,7.395618438720703125e+01,7.552284240722656250e+01,7.174627685546875000e+01,7.448883819580078125e+01
1.800000071525573730e-01,7.540307617187500000e+01,7.071714782714843750e+01,7.339817810058593750e+01,7.208242797851562500e+01,7.289511108398437500e+01,7.620101928710937500e+01,7.092967987060546875e+01,7.414155578613281250e+01,7.270528411865234375e+01,7.349365997314453125e+01
2.000000029802322388e-01,7.531956481933593750e+01,7.211676788330078125e+01,7.214391326904296875e+01,7.166957092285156250e+01,7.215701293945312500e+01,7.611273956298828125e+01,7.240318298339843750e+01,7.282846832275390625e+01,7.237335205078125000e+01,7.271963500976562500e+01
2.199999988079071045e-01,7.735132598876953125e+01,7.275752258300781250e+01,7.131736755371093750e+01,7.174212646484375000e+01,7.343858337402343750e+01,7.834664916992187500e+01,7.317514038085937500e+01,7.199724578857421875e+01,7.251728820800781250e+01,7.408213043212890625e+01
2.399999946355819702e-01,7.855044555664062500e+01,7.284306335449218750e+01,7.091571044921875000e+01,7.236756134033203125e+01,7.420714569091796875e+01,7.963530731201171875e+01,7.324640655517578125e+01,7.165917968750000000e+01,7.321681213378906250e+01,7.488923645019531250e+01
2.599999904632568359e-01,7.828639221191406250e+01,7.270587158203125000e+01,7.220324707031250000e+01,7.301100158691406250e+01,7.420726013183593750e+01,7.931259155273437500e+01,7.311659240722656250e+01,7.304652404785156250e+01,7.387759399414062500e+01,7.486418151855468750e+01
2.800000011920928955e-01,7.792494964599609375e+01,7.304580688476562500e+01,7.154394531250000000e+01,7.141340637207031250e+01,7.448222351074218750e+01,7.890048217773437500e+01,7.355763244628906250e+01,7.231991577148437500e+01,7.210630798339843750e+01,7.522618103027343750e+01
3.000000119209289551e-01,7.964994049072265625e+01,7.071239471435546875e+01,6.993142700195312500e+01,7.149720001220703125e+01,7.434329223632812500e+01,8.079886627197265625e+01,7.098112487792968750e+01,7.059695434570312500e+01,7.227897644042968750e+01,7.508972930908203125e+01
3.199999928474426270e-01,7.885337829589843750e+01,7.138195800781250000e+01,7.192089080810546875e+01,7.050535583496093750e+01,7.463514709472656250e+01,7.993104553222656250e+01,7.169222259521484375e+01,7.275515747070312500e+01,7.123118591308593750e+01,7.540519714355468750e+01
3.400000035762786865e-01,8.009359741210937500e+01,7.004073333740234375e+01,7.188198852539062500e+01,7.184087371826171875e+01,7.617024230957031250e+01,8.130078125000000000e+01,7.029969024658203125e+01,7.263432312011718750e+01,7.263231658935546875e+01,7.708885955810546875e+01
3.600000143051147461e-01,7.983367919921875000e+01,7.128121948242187500e+01,7.217639160156250000e+01,7.167163085937500000e+01,7.686961364746093750e+01,8.101384735107421875e+01,7.163079071044921875e+01,7.295935821533203125e+01,7.244130706787109375e+01,7.778836822509765625e+01
3.799999952316284180e-01,7.978569030761718750e+01,6.958502960205078125e+01,7.133866882324218750e+01,7.268732452392578125e+01,7.670172882080078125e+01,8.091281890869140625e+01,6.976121520996093750e+01,7.204342651367187500e+01,7.360092926025390625e+01,7.762828826904296875e+01
4.000000059604644775e-01,8.010087585449218750e+01,6.800627136230468750e+01,7.168084716796875000e+01,7.232089996337890625e+01,7.750947570800781250e+01,8.125760650634765625e+01,6.805422973632812500e+01,7.240372467041015625e+01,7.326157379150390625e+01,7.844271087646484375e+01
4.199999868869781494e-01,7.838374328613281250e+01,6.966990661621093750e+01,7.351312255859375000e+01,7.210337829589843750e+01,7.657936096191406250e+01,7.937828063964843750e+01,6.985774993896484375e+01,7.438044738769531250e+01,7.298046875000000000e+01,7.744956207275390625e+01
4.399999976158142090e-01,7.804347229003906250e+01,7.017311096191406250e+01,7.332411193847656250e+01,7.162907409667968750e+01,7.532566833496093750e+01,7.909609985351562500e+01,7.038416290283203125e+01,7.423517608642578125e+01,7.250062561035156250e+01,7.609960937500000000e+01
4.600000083446502686e-01,7.740192413330078125e+01,7.081274414062500000e+01,7.392053222656250000e+01,7.243214416503906250e+01,7.341111755371093750e+01,7.844627380371093750e+01,7.108774566650390625e+01,7.484386444091796875e+01,7.337010192871093750e+01,7.403450775146484375e+01
4.799999892711639404e-01,7.699240112304687500e+01,7.160350036621093750e+01,7.401473999023437500e+01,7.327473449707031250e+01,7.157049560546875000e+01,7.799481964111328125e+01,7.191704559326171875e+01,7.493097686767578125e+01,7.426293945312500000e+01,7.211182403564453125e+01
5.000000000000000000e-01,7.705345153808593750e+01,6.971305847167968750e+01,7.314416503906250000e+01,7.192837524414062500e+01,7.113458251953125000e+01,7.806002044677734375e+01,6.993736267089843750e+01,7.396924591064453125e+01,7.276544189453125000e+01,7.164289093017578125e+01
5.199999809265136719e-01,7.774589538574218750e+01,6.939762878417968750e+01,7.126368713378906250e+01,7.226864624023437500e+01,7.195056915283203125e+01,7.871766662597656250e+01,6.965047454833984375e+01,7.189920806884765625e+01,7.311012268066406250e+01,7.254415893554687500e+01
5.400000214576721191e-01,7.788670349121093750e+01,7.007775878906250000e+01,7.227598571777343750e+01,7.208934020996093750e+01,6.937959289550781250e+01,7.881182861328125000e+01,7.035977935791015625e+01,7.297015380859375000e+01,7.287791442871093750e+01,6.978661346435546875e+01
5.600000023841857910e-01,7.943997192382812500e+01,7.202917480468750000e+01,7.303065490722656250e+01,7.272610473632812500e+01,7.072788238525390625e+01,8.046249389648437500e+01,7.243927764892578125e+01,7.380123901367187500e+01,7.352601623535156250e+01,7.122414398193359375e+01
5.799999833106994629e-01,7.952032470703125000e+01,7.424829864501953125e+01,7.398381042480468750e+01,7.105067443847656250e+01,7.220685577392578125e+01,8.051148986816406250e+01,7.483190155029296875e+01,7.483564758300781250e+01,7.174310302734375000e+01,7.275699615478515625e+01
6.000000238418579102e-01,7.967558288574218750e+01,7.448090362548828125e+01,7.294171905517578125e+01,7.154899597167968750e+01,7.193817901611328125e+01,8.063568878173828125e+01,7.506799316406250000e+01,7.364538574218750000e+01,7.224151611328125000e+01,7.246940612792968750e+01
6.200000047683715820e-01,7.726686859130859375e+01,7.251238250732421875e+01,7.420039367675781250e+01,7.114125061035156250e+01,7.078022766113281250e+01,7.807381439208984375e+01,7.298162841796875000e+01,7.495190429687500000e+01,7.177037811279296875e+01,7.121604919433593750e+01
6.399999856948852539e-01,7.549436187744140625e+01,7.235346221923828125e+01,7.380635070800781250e+01,7.202821350097656250e+01,7.112165069580078125e+01,7.622373199462890625e+01,7.281163024902343750e+01,7.456915283203125000e+01,7.267131805419921875e+01,7.154976654052734375e+01
6.600000262260437012e-01,7.590988159179687500e+01,7.181060791015625000e+01,7.649034118652343750e+01,7.025935363769531250e+01,7.166361999511718750e+01,7.669409179687500000e+01,7.223915863037109375e+01,7.736955261230468750e+01,7.082249450683593750e+01,7.214672851562500000e+01
6.800000071525573730e-01,7.688121032714843750e+01,7.191166687011718750e+01,7.621953582763671875e+01,7.016861724853515625e+01,7.329581451416015625e+01,7.767181396484375000e+01,7.234313201904296875e+01,7.704776763916015625e+01,7.071097564697265625e+01,7.385004425048828125e+01
6.999999880790710449e-01,7.771228027343750000e+01,7.239823913574218750e+01,7.657656860351562500e+01,7.055421447753906250e+01,7.607133483886718750e+01,7.851035308837890625e+01,7.282630157470703125e+01,7.746459197998046875e+01,7.107741546630859375e+01,7.674439239501953125e+01
7.200000286102294922e-01,7.970242309570312500e+01,7.216981506347656250e+01,7.562687683105468750e+01,7.006882476806640625e+01,7.444430541992187500e+01,8.053621673583984375e+01,7.254211425781250000e+01,7.641637420654296875e+01,7.054407501220703125e+01,7.500634002685546875e+01
7.400000095367431641e-01,8.060866546630859375e+01,7.297097778320312500e+01,7.785641479492187500e+01,6.941777038574218750e+01,7.362581634521484375e+01,8.142187500000000000e+01,7.340248107910156250e+01,7.869628143310546875e+01,6.988747406005859375e+01,7.415552520751953125e+01
7.599999904632568359e-01,8.026445770263671875e+01,7.420654296875000000e+01,7.608218383789062500e+01,6.931774902343750000e+01,7.128743743896484375e+01,8.104588317871093750e+01,7.466267395019531250e+01,7.675747680664062500e+01,6.974716186523437500e+01,7.169552612304687500e+01
7.799999713897705078e-01,7.713121032714843750e+01,7.533716583251953125e+01,7.834959411621093750e+01,6.860679626464843750e+01,7.041780090332031250e+01,7.776482391357421875e+01,7.582105255126953125e+01,7.904618072509765625e+01,6.900866699218750000e+01,7.073783111572265625e+01
8.000000119209289551e-01,7.786714172363281250e+01,7.502632904052734375e+01,7.899402618408203125e+01,6.752760314941406250e+01,7.044013977050781250e+01,7.848007965087890625e+01,7.544826507568359375e+01,7.961965942382812500e+01,6.782327270507812500e+01,7.073149871826171875e+01
8.199999928474426270e-01,7.702431488037109375e+01,7.427349853515625000e+01,7.834572601318359375e+01,6.826471710205078125e+01,7.106172180175781250e+01,7.758026885986328125e+01,7.464768981933593750e+01,7.888897705078125000e+01,6.857848358154296875e+01,7.135235595703125000e+01
8.399999737739562988e-01,7.680409240722656250e+01,7.427539062500000000e+01,7.547607421875000000e+01,6.777648162841796875e+01,7.126565551757812500e+01,7.732186126708984375e+01,7.461363220214843750e+01,7.585188293457031250e+01,6.805873107910156250e+01,7.151304626464843750e+01
8.600000143051147461e-01,7.479946899414062500e+01,7.165584564208984375e+01,7.704641723632812500e+01,6.825657653808593750e+01,6.842417907714843750e+01,7.520319366455078125e+01,7.186354827880859375e+01,7.742268371582031250e+01,6.851949310302734375e+01,6.856567382812500000e+01
8.799999952316284180e-01,7.409690856933593750e+01,7.178678131103515625e+01,7.556838989257812500e+01,7.003111267089843750e+01,6.765464782714843750e+01,7.447389984130859375e+01,7.197699737548828125e+01,7.585717773437500000e+01,7.028943634033203125e+01,6.775787353515625000e+01
8.999999761581420898e-01,7.241732788085937500e+01,7.293523406982421875e+01,7.441497039794921875e+01,7.053596496582031250e+01,6.756642150878906250e+01,7.270140075683593750e+01,7.310608673095703125e+01,7.463938140869140625e+01,7.078254699707031250e+01,6.767055511474609375e+01
9.200000166893005371e-01,7.224248504638671875e+01,7.108249664306640625e+01,7.491395568847656250e+01,6.994763183593750000e+01,6.917367553710937500e+01,7.249121856689453125e+01,7.115509033203125000e+01,7.507354736328125000e+01,7.013862609863281250e+01,6.930226898193359375e+01
9.399999976158142090e-01,7.254515075683593750e+01,7.069312286376953125e+01,7.673263549804687500e+01,6.967639923095703125e+01,6.823768615722656250e+01,7.277156066894531250e+01,7.072229003906250000e+01,7.688327789306640625e+01,6.983635711669921875e+01,6.831373596191406250e+01
9.599999785423278809e-01,7.201730346679687500e+01,6.953065490722656250e+01,7.769885253906250000e+01,7.034370422363281250e+01,6.786546325683593750e+01,7.217253875732421875e+01,6.951104736328125000e+01,7.782093048095703125e+01,7.046731567382812500e+01,6.790494537353515625e+01
9.800000190734863281e-01,7.190116882324218750e+01,6.958219909667968750e+01,7.827982330322265625e+01,7.096887207031250000e+01,6.596446228027343750e+01,7.199937438964843750e+01,6.951350402832031250e+01,7.834741973876953125e+01,7.106932067871093750e+01,6.593630218505859375e+01
1.000000000000000000e+00,7.286968231201171875e+01,6.856028747558593750e+01,7.956718444824218750e+01,7.094543457031250000e+01,6.758288574218750000e+01,7.291734313964843750e+01,6.846846771240234375e+01,7.959156036376953125e+01,7.099143981933593750e+01,6.756993103027343750e+01


==> data/archi.dat <==
2.5132996105218238e-06, 0.0025882457615807653, 0.001, 0.006252, 0.008780, 0.006357
 1.0005024288479854e-05, 0.0025868227938190104,0.002, 0.006269, 0.008819, 0.006340
 6.251776733209253e-05, 0.0025941356609109787,0.005, 0.006253, 0.008754, 0.006370
 0.0002500290381590007, 0.002634428400779143, 0.010, 0.006126, 0.008354, 0.006552
 0.0010000499703445073, 0.002818352391477674, 0.020, 0.006650, 0.009387, 0.006128
 0.00624998258849002, 0.0037505911488551645, 0.050, 0.007174, 0.010690, 0.007066
 0.02499999794792026, 0.009004265407565982, 0.100, 0.012376, 0.019272, 0.010663
 0.10000061981827639, 0.044523887895047666, 0.200, 0.130814, 0.068215, 0.041980
 0.6250062251697717, 2.8761410027742387, 0.500, 1.309249, 1.821692, 0.881529


==> data/errors.dat <==
0.000000000000000000e+00,6.902632303535938263e-04,6.902634631842374802e-04
1.999999955296516418e-02,7.026898092590272427e-04,1.723547931760549545e-03
3.999999910593032837e-02,8.582563023082911968e-04,2.198067493736743927e-03
5.999999865889549255e-02,9.753570193424820900e-04,2.419204218313097954e-03
7.999999821186065674e-02,1.164892106316983700e-03,3.102795220911502838e-03
1.000000014901161194e-01,1.485931687057018280e-03,3.830913919955492020e-03
1.199999973177909851e-01,1.664736308157444000e-03,4.121133126318454742e-03
1.400000005960464478e-01,1.817935844883322716e-03,4.513539373874664307e-03
1.599999964237213135e-01,1.994422404095530510e-03,4.888124763965606689e-03
1.800000071525573730e-01,2.354646101593971252e-03,5.403607152402400970e-03
2.000000029802322388e-01,2.609700197353959084e-03,6.571727804839611053e-03
2.199999988079071045e-01,2.716319635510444641e-03,7.055881433188915253e-03
2.399999946355819702e-01,2.915669931098818779e-03,7.552852854132652283e-03
2.599999904632568359e-01,3.262075828388333321e-03,8.054378442466259003e-03
2.800000011920928955e-01,3.300092881545424461e-03,7.635991089046001434e-03
3.000000119209289551e-01,3.253749338909983635e-03,7.539737969636917114e-03
3.199999928474426270e-01,3.352645086124539375e-03,8.372078649699687958e-03
3.400000035762786865e-01,3.315023146569728851e-03,7.973648607730865479e-03
3.600000143051147461e-01,3.526539541780948639e-03,8.719021454453468323e-03
3.799999952316284180e-01,3.535531694069504738e-03,8.757675066590309143e-03
4.000000059604644775e-01,3.431242424994707108e-03,8.312594145536422729e-03
4.199999868869781494e-01,3.392949467524886131e-03,8.536782115697860718e-03
4.399999976158142090e-01,3.528352361172437668e-03,8.755799382925033569e-03
4.600000083446502686e-01,3.595951013267040253e-03,9.208152070641517639e-03
4.799999892711639404e-01,3.418896812945604324e-03,8.947469294071197510e-03
5.000000000000000000e-01,3.434340702369809151e-03,9.015952236950397491e-03
5.199999809265136719e-01,3.418675856664776802e-03,9.305635467171669006e-03
5.400000214576721191e-01,3.331548068672418594e-03,9.101927280426025391e-03
5.600000023841857910e-01,3.455567406490445137e-03,8.873038925230503082e-03
5.799999833106994629e-01,3.090582787990570068e-03,8.168008178472518921e-03
6.000000238418579102e-01,3.111233469098806381e-03,7.771898061037063599e-03
6.200000047683715820e-01,2.881936961784958839e-03,6.960926577448844910e-03
6.399999856948852539e-01,2.726776059716939926e-03,6.547591648995876312e-03
6.600000262260437012e-01,2.764636650681495667e-03,6.693849340081214905e-03
6.800000071525573730e-01,2.648911438882350922e-03,6.626207847148180008e-03
6.999999880790710449e-01,2.497433917596936226e-03,6.255501881241798401e-03
7.200000286102294922e-01,2.359586535021662712e-03,6.168363150209188461e-03
7.400000095367431641e-01,2.135803690180182457e-03,5.625785328447818756e-03
7.599999904632568359e-01,1.990791177377104759e-03,5.127618089318275452e-03
7.799999713897705078e-01,1.814661198295652866e-03,4.685699474066495895e-03
8.000000119209289551e-01,1.700627617537975311e-03,4.404367413371801376e-03
8.199999928474426270e-01,1.547682331874966621e-03,4.130312241613864899e-03
8.399999737739562988e-01,1.386145013384521008e-03,4.041293635964393616e-03
8.600000143051147461e-01,1.267578103579580784e-03,4.123562015593051910e-03
8.799999952316284180e-01,1.130580436438322067e-03,3.717298852279782295e-03
8.999999761581420898e-01,9.987417142838239670e-04,3.364311531186103821e-03
9.200000166893005371e-01,8.463751291856169701e-04,2.931959927082061768e-03
9.399999976158142090e-01,6.666476256214082241e-04,2.442737575620412827e-03
9.599999785423278809e-01,5.180349689908325672e-04,1.999600324779748917e-03
9.800000190734863281e-01,4.211065242998301983e-04,1.596468966454267502e-03
1.000000000000000000e+00,3.477972641121596098e-04,1.133655663579702377e-03


==> data/level1.dat <==
0.000000000000000000e+00,1.000000000000000000e+00
5.000000000000000000e-01,8.996327519416809082e-01
1.000000000000000000e+00,9.753713011741638184e-01


==> data/level2.dat <==
0.000000000000000000e+00,1.000000000000000000e+00
2.500000000000000000e-01,8.029189109802246094e-01
5.000000000000000000e-01,8.996327519416809082e-01
7.500000000000000000e-01,1.054588913917541504e+00
1.000000000000000000e+00,9.753713011741638184e-01


==> data/level3.dat <==
0.000000000000000000e+00,1.000000000000000000e+00
1.250000000000000000e-01,9.638304710388183594e-01
2.500000000000000000e-01,8.029189109802246094e-01
3.750000000000000000e-01,7.268872261047363281e-01
5.000000000000000000e-01,8.996327519416809082e-01
6.250000000000000000e-01,8.820626735687255859e-01
7.500000000000000000e-01,1.054588913917541504e+00
8.750000000000000000e-01,1.006132602691650391e+00
1.000000000000000000e+00,9.753713011741638184e-01


==> data/levels.dat <==
0.000000000000000000e+00,1.000000000000000000e+00
3.125000000000000000e-02,1.035172700881958008e+00
6.250000000000000000e-02,9.447588324546813965e-01
9.375000000000000000e-02,9.459832310676574707e-01
1.250000000000000000e-01,9.638304710388183594e-01
1.562500000000000000e-01,1.020014286041259766e+00
1.875000000000000000e-01,8.789671063423156738e-01
2.187500000000000000e-01,8.892721533775329590e-01
2.500000000000000000e-01,8.029189109802246094e-01
2.812500000000000000e-01,7.439166307449340820e-01
3.125000000000000000e-01,7.964837551116943359e-01
3.437500000000000000e-01,8.345625400543212891e-01
3.750000000000000000e-01,7.268872261047363281e-01
4.062500000000000000e-01,8.366606235504150391e-01
4.375000000000000000e-01,8.117644786834716797e-01
4.687500000000000000e-01,9.624880552291870117e-01
5.000000000000000000e-01,8.996327519416809082e-01
5.312500000000000000e-01,9.727151393890380859e-01
5.625000000000000000e-01,9.372007846832275391e-01
5.937500000000000000e-01,9.250726103782653809e-01
6.250000000000000000e-01,8.820626735687255859e-01
6.562500000000000000e-01,9.627299904823303223e-01
6.875000000000000000e-01,1.026636719703674316e+00
7.187500000000000000e-01,1.138612627983093262e+00
7.500000000000000000e-01,1.054588913917541504e+00
7.812500000000000000e-01,1.141318798065185547e+00
8.125000000000000000e-01,1.098738193511962891e+00
8.437500000000000000e-01,9.729186296463012695e-01
8.750000000000000000e-01,1.006132602691650391e+00
9.062500000000000000e-01,9.934064745903015137e-01
9.375000000000000000e-01,1.050490736961364746e+00
9.687500000000000000e-01,1.039643526077270508e+00
1.000000000000000000e+00,9.753713011741638184e-01


==> data/multilevel_loss.dat <==
0.000000000000000000e+00,5.426221250000000000e+05
1.000000000000000000e+02,2.195050493750000023e+05
2.000000000000000000e+02,7.811102167968750291e+04
3.000000000000000000e+02,2.945140546874999927e+04
4.000000000000000000e+02,1.292460207519531286e+04
5.000000000000000000e+02,7.119794301757812718e+03
6.000000000000000000e+02,4.865329665527343423e+03
7.000000000000000000e+02,3.306711411132812373e+03
8.000000000000000000e+02,2.438285139160156177e+03
9.000000000000000000e+02,1.994768173828125100e+03
1.000000000000000000e+03,1.666862314453125009e+03
1.100000000000000000e+03,1.596587899169921911e+03
1.200000000000000000e+03,1.163695322875976672e+03
1.300000000000000000e+03,1.144005252685546793e+03
1.400000000000000000e+03,9.827407934570312591e+02
1.500000000000000000e+03,7.427418844604492278e+02
1.600000000000000000e+03,7.742865841674804415e+02
1.700000000000000000e+03,6.412695932006836301e+02
1.800000000000000000e+03,6.476265856933594023e+02
1.900000000000000000e+03,4.795865402221679688e+02
2.000000000000000000e+03,5.799781991577148119e+02
2.100000000000000000e+03,5.344043479919433821e+02
2.200000000000000000e+03,4.458719258117675963e+02
2.300000000000000000e+03,4.228756993103027071e+02
2.400000000000000000e+03,4.038009640502929756e+02
2.500000000000000000e+03,3.398823770141601699e+02
2.600000000000000000e+03,4.526399076843261469e+02
2.700000000000000000e+03,3.119429348754882767e+02
2.800000000000000000e+03,2.668590597534179665e+02
2.900000000000000000e+03,2.803440580749511923e+02
3.000000000000000000e+03,2.806318504333495980e+02
3.100000000000000000e+03,3.294713340759277571e+02
3.200000000000000000e+03,3.520241934204101426e+02
3.300000000000000000e+03,2.965195970916748252e+02
3.400000000000000000e+03,2.478184817504882744e+02
3.500000000000000000e+03,1.874195975494384641e+02
3.600000000000000000e+03,2.588756504821777185e+02
3.700000000000000000e+03,2.243847840881347793e+02
3.800000000000000000e+03,2.082590113830566452e+02
3.900000000000000000e+03,1.577967607879638763e+02
4.000000000000000000e+03,1.716888406372070222e+02
4.100000000000000000e+03,3.016706825256347884e+02
4.200000000000000000e+03,2.222229063415527435e+02
4.300000000000000000e+03,1.673907325744629020e+02
4.400000000000000000e+03,1.538327822875976665e+02
4.500000000000000000e+03,2.234487062835693223e+02
4.600000000000000000e+03,1.774630936431884720e+02
4.700000000000000000e+03,1.351385841369628906e+02
4.800000000000000000e+03,1.337193928527832156e+02
4.900000000000000000e+03,1.122054586791992250e+02

